Beneath the VIX: Probability, Severity, and Uncertainty Shocks

Implied stock-market volatility is widely used to identify uncertainty shocks and discipline models of their macroeconomic effects. This paper gives distributional content to the option-price variation underlying these exercises. A normalized at-the-money forward put price, the Downside Protection Premium (DPP), closely tracks the VIX and preserves the principal macroeconomic responses in the specifications examined. Its price and local strike slope separate risk-neutral shortfall probability from conditional severity. Severity accounts for almost all monthly premium comovement and 91.5 percent of the recession log premium. Conditional gains also rise substantially, while conditional losses remain larger in phase averages. Despite this severity dominance, quotations across strikes frequently exclude a common-scale explanation, conditional on the maintained forward and premium construction. Realized-volatility and future-volatility-news innovations both raise protection costs primarily through severity, yet produce different estimated employment responses in common impact-severity units; simultaneous significance depends on the inference formulation. Together, these findings supply joint empirical restrictions on the connection between uncertainty, option prices, and economic activity.

==> basu_bundick_irfs_plot_data.csv <==
horizon,uncertainty_dpp_point,uncertainty_dpp_q025,uncertainty_dpp_q975,uncertainty_vix_point,uncertainty_vix_q025,uncertainty_vix_q975,output_dpp_point,output_dpp_q025,output_dpp_q975,output_vix_point,output_vix_q025,output_vix_q975,consumption_dpp_point,consumption_dpp_q025,consumption_dpp_q975,consumption_vix_point,consumption_vix_q025,consumption_vix_q975,investment_dpp_point,investment_dpp_q025,investment_dpp_q975,investment_vix_point,investment_vix_q025,investment_vix_q975,hours_dpp_point,hours_dpp_q025,hours_dpp_q975,hours_vix_point,hours_vix_q025,hours_vix_q975,prices_dpp_point,prices_dpp_q025,prices_dpp_q975,prices_vix_point,prices_vix_q025,prices_vix_q975,m2_dpp_point,m2_dpp_q025,m2_dpp_q975,m2_vix_point,m2_vix_q025,m2_vix_q975,policy_rate_dpp_point,policy_rate_dpp_q025,policy_rate_dpp_q975,policy_rate_vix_point,policy_rate_vix_q025,policy_rate_vix_q975
0,12.24123071608977,11.104822123836151,14.602720926034179,11.81273211728476,10.67640217938143,14.295088974822859,-0.10588292210399,-0.19473582692565,-0.035827867440060002,-0.10716244984641,-0.18455885975715,-0.041831639881340005,-0.039685348402870003,-0.08819874459674,0.0089095904016807843,-0.035944615448070004,-0.082462586372579999,0.0092046602446841565,-0.18819633939706001,-0.42552120843474001,-0.019649468998519999,-0.21020243687098999,-0.43478331391676001,-0.030652287974400002,-0.039107244550730003,-0.10366653916446,0.01904019829429,-0.042154379727690004,-0.10692786221494001,0.015557311440160001,0.01003424323211,-0.013787704014009999,0.033868799776689995,0.0067724776882090078,-0.01648142346598,0.028439108016430001,0.15925499804116,0.088656977699600001,0.26164198944552003,0.16659132044246,0.094048321539310004,0.25196155703737,-0.0818663198477112,-0.1455367136058143,-0.025175541493673299,-0.088020004246823505,-0.14505683746456971,-0.043890612029372097
1,7.46463527504919,4.9706705846791897,10.607264606886769,6.9935733002128009,4.2468262462365702,10.27070095366596,-0.099214780300150004,-0.24187192907338001,0.0058704144336798837,-0.10679448917951,-0.23575843466747001,0.013557552025690001,-0.092482238303130002,-0.17178753215865,-0.032431278988959998,-0.089462764508989989,-0.16715810514349999,-0.026687514604789998,-0.33665491771987999,-0.74682682915850007,-0.049612504707319996,-0.37515189390574999,-0.74599909700889999,-0.073934550069959998,-0.043308878299019998,-0.13966859911551999,0.045732621470989998,-0.05082567126405,-0.15176903940573999,0.035805378910719998,-0.0152970511218,-0.046215694359260005,0.013446429257619999,-0.022220685758679998,-0.052221591046960003,0.0075658088022283092,0.33214849142106001,0.22723548650319,0.48577078747243996,0.33623694230596002,0.22915439069506999,0.47437524399165998,-0.1782645272821807,-0.2727381601595994,-0.096854236969207294,-0.17791083396935831,-0.27113939364611023,-0.10446510676072079
2,3.8462974121826603,0.91854566781606994,7.8766335832661696,3.1396997770279098,0.26950572418377,6.9966121731502104,-0.1385197124525,-0.31667594641368002,0.0053350381549731804,-0.14000162827209001,-0.31083535636338,0.012323581552440002,-0.12302617788638,-0.21833329043416,-0.044548075036219999,-0.12270488441732,-0.22532693349924998,-0.036702591911430001,-0.39262318763704002,-0.91963144023753995,0.022932871510300001,-0.42402444276448004,-0.95641406103768001,0.001603638723159896,-0.15691455496094001,-0.29499713080453999,-0.050885982945529998,-0.159064913882,-0.30206899012183996,-0.05073690423603,-0.033367974702450003,-0.070130414098480004,0.00097711226165746916,-0.039486468434090004,-0.077239512755050005,-0.0066732280376228864,0.38261329173700998,0.23817766379784999,0.58698207770488997,0.38221102091150999,0.23518524591282999,0.57954263243520998,-0.2212905220133437,-0.3686470997188781,-0.1176140621113862,-0.21966442744370959,-0.3610137727837669,-0.12345244472874591
3,2.9521031910748601,-0.43687197218952001,7.0753846857639493,2.6962444525244202,-0.29290547873461997,6.5936778758569901,-0.17107188507823001,-0.38789573982617997,-0.0022352895458840772,-0.16655948017807001,-0.38331622324306996,0.015217610492869999,-0.14903237234576999,-0.27339943665526001,-0.04148910400723,-0.14898905818536001,-0.28210077142853002,-0.042338295936760001,-0.40778017820212997,-1.07730344793591,0.14197235930912999,-0.41250477202538,-1.0635425606359301,0.13119970089468999,-0.22131606193205,-0.4064016899017,-0.078357413644000007,-0.21824981341350003,-0.40352426294125998,-0.067111994707969996,-0.061067160808509997,-0.10628798910378001,-0.021506043352590001,-0.066063732971240005,-0.10868982633637,-0.032190071942140006,0.33789216874048,0.15044632394252999,0.58084097287183001,0.33344241869657004,0.14690995127369,0.57078869294956003,-0.25445178427133908,-0.43117168180859611,-0.12901778756610049,-0.24319466824072031,-0.4110024082284009,-0.1237353143781586
4,2.4092003175547698,-0.82091891153005003,6.3442240012943296,2.3705919359726604,-0.50695125430701005,5.6979292995064306,-0.14206333864192999,-0.39188173964391998,0.059478197967710006,-0.13655879411376001,-0.39285105167578999,0.066137446277930001,-0.14728913933171001,-0.30399652346007999,-0.02182258804191,-0.14443477747795,-0.31955171912075997,-0.022555259783959999,-0.45965487740383998,-1.2195745668190501,0.16842810462668001,-0.46369238709606997,-1.2401269897015101,0.15392568815904001,-0.23708466855032001,-0.47182497134733004,-0.06140602580724,-0.22743056859068,-0.46098774357601002,-0.049555839790619997,-0.066633076723519993,-0.11857391782314,-0.025153781364400003,-0.070044627222830003,-0.11914352492538,-0.02913740975516,0.37991020757055,0.17009641203817,0.65833132765100999,0.36831734524866999,0.16795402937721998,0.62925994520033002,-0.2441607137267385,-0.44529559228787657,-0.10994291520347239,-0.23161800274918959,-0.4110854672448227,-0.106228368442702
5,2.0261395808962201,-1.08955717434038,5.4806130106189102,1.87908628487926,-1.02183766919608,5.1140853130466697,-0.10047570423061999,-0.38794739534056,0.1206123512836,-0.10191066114573,-0.36960470005613,0.11414225503764,-0.12599358352612999,-0.31856380855169003,0.019474282603710001,-0.12393489148497,-0.31342045679641001,0.013120345645139999,-0.43353852101607004,-1.3560788240297401,0.26531282529306999,-0.44095685707309001,-1.2936013261794899,0.23318062367742998,-0.22040060036748002,-0.49438788665555,-0.0075425067199051989,-0.21349326827670001,-0.47552073653097998,-0.014751865382340001,-0.082256917573580002,-0.14741070725569999,-0.035667969957419998,-0.082921503948389999,-0.14304517983525,-0.041550930559099995,0.37388041983831,0.16042047148847,0.68117189041855009,0.36166900509437,0.14071707176692999,0.64941470203325002,-0.21960948112146431,-0.4244631259172405,-0.073522749344226104,-0.2065229288119052,-0.3970684798059721,-0.076064962737003194
6,0.96310843879272001,-2.3531267838699499,4.61169063117406,0.88540337312260009,-2.1110419111748402,4.29126400139599,-0.068279643627119996,-0.36994033988174996,0.16932188924451999,-0.072978864161779997,-0.35920363257725002,0.14985973530395,-0.10311465395708001,-0.31572975445931001,0.062855280230829993,-0.10117947824708001,-0.30362422554424001,0.04775489037814,-0.22561589554745001,-1.2178911581985301,0.52471367137193003,-0.24009422795847998,-1.2134577667094399,0.51435368863225006,-0.19247498281761,-0.48324345740959002,0.0292440900693,-0.18598143035924,-0.47502711394660996,0.037578183784319999,-0.090425101181180009,-0.16986398627271002,-0.033493875148520001,-0.089851783772840005,-0.15852511599790001,-0.044027076988710001,0.30480528600595996,0.066786117182009996,0.63534654718581007,0.29528097872740999,0.047708057876100003,0.58908351702435002,-0.17765851016443779,-0.391700993040691,-0.021618203438757401,-0.1656653995329582,-0.36227778821021861,-0.022778142618430301
7,-0.82093635238235996,-4.1669019300940402,2.6695939320227802,-0.76223538841547001,-3.6529776135139302,2.4806640632540602,-0.022740883418730002,-0.33714829855576001,0.23611833194120002,-0.032349571019970005,-0.33948176094154003,0.19661626913746,-0.071051532340000001,-0.30818332024584999,0.11111906618212,-0.071803405780480001,-0.30689096798249998,0.094311233990029997,-0.095035318961740001,-1.15915642538687,0.73630298686424001,-0.11904222398730999,-1.1292378842895501,0.69320785667094997,-0.16336628281728999,-0.48250671740390999,0.069900529969200001,-0.16247827500604001,-0.46534663475751997,0.068417619511619995,-0.081007369916650002,-0.16503426418358,-0.020301797936470002,-0.080152251817260003,-0.16009702214351001,-0.02437239096451,0.23775160846302998,-0.028925331055690003,0.59334011098860995,0.23415956385600001,-0.045750186968219995,0.53642151514481995,-0.13058592766610161,-0.3423769929846438,0.037506923612648402,-0.12280910143396,-0.33426307580030701,0.030459571867412501
8,-2.1314627849738401,-5.6132698893544601,1.1542753859110799,-2.10101440592664,-5.2061394110883796,0.85299291528022003,0.025312099078149998,-0.30504136644954,0.29814985887237,0.014058407692720001,-0.30585329235128,0.27129529524842,-0.024108160007500001,-0.28696937641898002,0.17524025002679999,-0.02819814739837,-0.27096682355058999,0.15886619000467,0.050781091360959998,-1.0513705191582001,0.95399800698618997,0.019902892380000002,-1.0594342932209602,0.86638404159302995,-0.11582913313948999,-0.43417848213956006,0.12110492871709999,-0.11881229673112,-0.43456418960759002,0.11663162439287,-0.066105859699539998,-0.15269500664386002,0.0027028711958334128,-0.065241567335459993,-0.15013344233327999,-0.003140245727687424,0.18824543150487999,-0.094776144354610001,0.5650272311151,0.19154870705459001,-0.095723723956030002,0.51009899153186,-0.090187018816758405,-0.3045029354509437,0.073899331386952205,-0.085805507620029794,-0.295981929521272,0.065740317477404595
9,-2.4084626644003002,-5.64524019596114,0.41037068900745,-2.22581577201978,-5.3568882698017104,0.51010307211188,0.054872941418120005,-0.27914611708983,0.35061448104053,0.03946883401562,-0.28585350959629996,0.31162671834186001,0.01236615411034,-0.25622042530768002,0.22905479839466,0.0039507983590907746,-0.24922789166614001,0.20426049021460002,0.23045272364211,-0.90993949348391989,1.2128669117919899,0.18941808564456999,-0.90703987769271999,1.1189981264345699,-0.057929957110880004,-0.39052056594407997,0.19910075977758998,-0.064311278987709997,-0.37547496430535998,0.17579312823696999,-0.047434663181140001,-0.13698618933133,0.025935791049840003,-0.047285145439880001,-0.13572112268882999,0.019896393714969998,0.17535255323912,-0.12051688800268001,0.58614084950257006,0.18132977654359,-0.1093922857535,0.51227544740253994,-0.0536537835456204,-0.26391386077694251,0.1200749358784185,-0.052032343297312302,-0.24604767466415489,0.10709204303800129
10,-2.7502501222328202,-5.7975739823651704,0.096465366035489997,-2.42182477078138,-5.5526703385398095,0.18718136664587001,0.075110324019050004,-0.27769887072763999,0.38008303455027997,0.057367276648689999,-0.28298531275804001,0.35130835499290997,0.034946565538129998,-0.24766127394290999,0.27021886847225002,0.02356169934285,-0.23300811084235998,0.24204075730221999,0.34657429816954999,-0.80685452689666992,1.3884082963030799,0.29934010271988998,-0.85487399525825003,1.2890537492373499,-0.01558178188847,-0.34619899471328996,0.25345315117959999,-0.024327336426059998,-0.34022956619517997,0.21998784479543002,-0.026394596945400001,-0.11298156577946999,0.051173281244470001,-0.027177697603579999,-0.11820772645613001,0.044557358427769998,0.17673998324160001,-0.13141967912096,0.59584479722802997,0.18225442461413,-0.11323723110322999,0.52933706375067002,-0.021356555298040002,-0.22419215772446449,0.15263508497104111,-0.022656724124559598,-0.2081420167834222,0.1455817103647091
11,-2.8816951199530298,-6.5548144084502891,0.04622793653309,-2.6011954091530303,-5.8983487545640996,0.12383606131524999,0.091408947139650004,-0.26913232604852,0.43160720601565999,0.073314006637330009,-0.26537431267128997,0.38503058516724997,0.054738683792849997,-0.23335753512186999,0.30246317122846,0.041698079354470001,-0.22973912417814002,0.27353812195217003,0.46330840631058001,-0.71868867750778997,1.6060329191642699,0.40995206753854002,-0.72719689347048999,1.49329863303553,0.018838321662300001,-0.30281895281479998,0.29278657138698999,0.0075565030565370858,-0.29666834495124,0.27152577559818003,-0.0057336073361949069,-0.094932052390279992,0.075447062119690003,-0.0072414953018845795,-0.10265764781436,0.069606330269279995,0.18972315581881,-0.13944697469385001,0.62965673811421996,0.19468390833720001,-0.11041132270594001,0.57070309985429002,0.0065213153457887004,-0.18581841844830599,0.1740133193587094,0.0023308059745993999,-0.179564258016645,0.17198815095866549
12,-2.7998154271305702,-6.4371969171836199,0.12093620647872999,-2.5567052945645501,-6.0273915778084799,0.064533010444920005,0.10779641475384,-0.25899551815814997,0.46621526631839005,0.089120840754610006,-0.24263017571261999,0.41430262046668997,0.070256787129110002,-0.22151885172681998,0.32838494004398,0.056147199916430003,-0.20870356810333998,0.31102804692989,0.57565462926475008,-0.64444377002401998,1.80909034537363,0.51577529707768,-0.61015216848254994,1.680828437532,0.049691124193640003,-0.29348114728634001,0.33467361606689999,0.035494726965220005,-0.27120559823775997,0.31278616031931,0.01146856785551,-0.081301741886409998,0.095476520438519993,0.0085590113494130766,-0.089807471669799993,0.094815290314610001,0.20097302692141999,-0.14661920156215999,0.65976782648364007,0.20283348717354002,-0.13545310878356001,0.57325004264934998,0.032409981275675397,-0.15418745800368969,0.2018098127057929,0.024812528912929802,-0.1451779436021754,0.1971893357190895
13,-2.94806127494323,-6.86574779630251,-0.10245802817202002,-2.7430685005056898,-6.3074246899530504,-0.09375871820272999,0.12810876328053,-0.23371506805493,0.51167647282552997,0.10725882550332,-0.22567915834126001,0.44023370883910001,0.080542672301299995,-0.21162483324467998,0.35906944261195001,0.064933265518390001,-0.19882289116480001,0.32641139541565001,0.65559498675795003,-0.55458024427655006,2.0406849606924502,0.58844949417762005,-0.53583796711363996,1.7919437657936299,0.078067188591910003,-0.25173802470227996,0.36897287262087997,0.061450328002299999,-0.24185102226063998,0.34123082913624997,0.026439001114889997,-0.069491441479020005,0.11399431210942999,0.022452183423570003,-0.0789972111842,0.11349828432544999,0.20346922896885,-0.16848629139771001,0.67144400900969003,0.20401656072877999,-0.14058097485869001,0.58941537835870994,0.052284538266578397,-0.1254970601954738,0.22820606259417409,0.040745327451251798,-0.12639395778510931,0.21928078742023591
14,-2.9000280381179602,-6.5735960447464503,0.10171236126446999,-2.7417868353344299,-6.2155396212567,-0.15634296977415002,0.14268851722529,-0.21288889974178998,0.55234355432144,0.11962443196607001,-0.20601884053779002,0.46060544214876997,0.088851772333259998,-0.20461338944642998,0.38614724390576,0.071847891648030002,-0.19694747992625999,0.33819977070134,0.70914102442863003,-0.50529777686033006,2.1320886531487502,0.63210111701569005,-0.43505076698388995,1.8041716054635899,0.10368753154891,-0.21932085214884001,0.42414009640824002,0.084516598213520006,-0.20160209543823002,0.36826642378134,0.04019354405963,-0.057675791136510002,0.13434372139126,0.035499764713340001,-0.060616073927939995,0.13413810074627999,0.20633845433565001,-0.18148311299873002,0.69886238016726998,0.20760249345139001,-0.14669635341895002,0.60494713736834993,0.063610904824143,-0.1016971672912854,0.25491004722876992,0.049187766170468897,-0.1085930944747206,0.2290620384058018
15,-2.6795759079389097,-6.3344302916595403,0.44596435631739001,-2.5429090230537703,-6.0840570506845593,0.0022250606161646497,0.15146978606850001,-0.20146271379178998,0.56701112655872998,0.12700346284076,-0.19643290766968,0.47034027671645001,0.095083512221719999,-0.19236763478068,0.41675244453590005,0.077132637225790002,-0.18885230591443,0.34894129935106999,0.73556568431906999,-0.45083573070274002,2.2022374110465099,0.65482091881398996,-0.37607556992471003,1.8617805190504999,0.12684990412083999,-0.19219967205669999,0.45330161903203003,0.10599832467258999,-0.16369245504197999,0.40453140569314,0.052121850520819996,-0.04673982431781,0.15082832037944,0.04644554236627,-0.049949023653179998,0.14963205173705998,0.20825870044629,-0.18979358002751001,0.71049055095312996,0.20930929962939998,-0.1572252479622,0.61999751287644,0.069100863295847997,-0.097234740107983594,0.25590020946442937,0.053558825221061701,-0.092659577309764901,0.23498673561001851
16,-2.44433669507896,-6.0764916914668499,0.72919263100056997,-2.30811494690382,-5.8259633814281004,0.29500416316922001,0.15511348513760001,-0.18702427317511999,0.58379839947229006,0.13036469975987,-0.18417274802000999,0.46091830520232002,0.097964552882960007,-0.18742111191419999,0.43644046852895002,0.079373842172880002,-0.18257735633613001,0.34302622158353996,0.73039226735139995,-0.40951112154833996,2.2344512747944902,0.65016573761384999,-0.35098890943976002,1.8504666567142101,0.14382937796003001,-0.15133258920477,0.47284791254455,0.12153986228782002,-0.13481412852822,0.42062168026996,0.062257279051499997,-0.036554957626409999,0.16663902123263,0.055562511455199998,-0.045230575644650002,0.16445054492838998,0.20928251391945998,-0.18525018475152999,0.72883481862721999,0.20913477066985001,-0.16785746682427,0.63826102841849996,0.070771552469869797,-0.1058316055087538,0.26855688046843512,0.055495772167284303,-0.097115715617609996,0.24240854354514491
17,-2.0415957633928299,-5.6382012940645998,1.07677463524341,-1.9632177795574599,-5.4344106128768095,0.76454437982583001,0.15201884294786999,-0.17502803635686001,0.57262645634062004,0.12825064803759001,-0.18162738765545,0.46957008088351004,0.098757209551899997,-0.18373017924195001,0.44429814086396996,0.080216387791859994,-0.18018764153022998,0.34400895852747998,0.69771577019037001,-0.37750393809918997,2.18003377832046,0.61983194194690006,-0.35203885550568004,1.8416601087649798,0.15177829700701001,-0.11686233163692,0.48704314725537995,0.12864944733917,-0.10957653647494001,0.41860439189212995,0.069696487915850008,-0.031543936229939999,0.18142574890952001,0.062169782092389998,-0.039085816073420002,0.17327727637372001,0.21145471397922,-0.18586341674874002,0.74694692171718002,0.20876770381315002,-0.17962816740224999,0.65271775861662995,0.0688319328784186,-0.098883838201076601,0.27296813116417029,0.0547290618286181,-0.093905419664159898,0.2340217410712184
18,-1.5957241806482301,-5.1222670063772098,1.5180509545340699,-1.5859124187578701,-5.0389806640405501,1.11240567349983,0.14232274825586,-0.17694931054634999,0.55125560991043998,0.12020515787111001,-0.17874362005951999,0.46169307041788998,0.097032741150669996,-0.17718862556854001,0.43701027074015997,0.079226090502829999,-0.17987182215996,0.34161799693031003,0.64213240655261006,-0.39432298793257003,2.1091696829362601,0.57048631061336008,-0.37040422818935004,1.77471384707271,0.15074016758271,-0.10924131474481999,0.49269135051845997,0.12817937467675,-0.10853939764551999,0.40766979969478001,0.074333647890090004,-0.028798701348770002,0.19334917723329001,0.066250541510650005,-0.034774965141659994,0.18177731829156998,0.21442202078417,-0.18743580033315999,0.75061067774094004,0.20843899500056001,-0.19069109411536,0.68952208257934999,0.064025198647419804,-0.093746265612656296,0.26654191921272169,0.051517060004100598,-0.0923567718542532,0.23256663856909701
19,-1.23217624355099,-4.6302511987519894,1.9068263352612198,-1.28375518222489,-4.5865922514857198,1.4749671471155099,0.12872208932734,-0.18251012297124,0.53132539791994993,0.10886375169592999,-0.17943216487166999,0.44891960535323,0.09287645368410001,-0.17681857343856999,0.44081088814238001,0.076212588507259996,-0.17554955207413001,0.34939941505579997,0.56799779237137005,-0.44509544677097002,2.0209836228638403,0.50512503513004003,-0.43989079497440997,1.71133749011503,0.1411875358992,-0.10118631369369999,0.46946207196914003,0.12043949801929001,-0.10034137235453999,0.40005069079019007,0.076410616484300004,-0.028993560446180001,0.20174495089635,0.068114483112449997,-0.040824945315689996,0.18918503636871001,0.21618404694567001,-0.19658565201546002,0.76673393193688999,0.20680127632542,-0.1814209972934,0.69818619995088005,0.056985945623072298,-0.1023442908247495,0.25660938039392422,0.046227054701223,-0.099419549114795905,0.21641272955664079


==> bloom_shock_comparison_plot_data.csv <==
month,year,recession,levels_dpp,levels_dpp_peak,levels_vix,levels_vix_peak
1990-01-31,1990.0416666666667,0,0.29158158661172201,nan,0.28485059709271082,nan
1990-02-28,1990.125,0,0.3131534892792589,nan,0.30525210326727098,nan
1990-03-31,1990.2083333333333,0,-0.3393119806731289,nan,-0.15288486992823641,nan
1990-04-30,1990.2916666666667,0,-0.070749134786162904,nan,0.061421661286073903,nan
1990-05-31,1990.375,0,-0.39021251184006228,nan,-0.460732990489371,nan
1990-06-30,1990.4583333333333,0,-0.49337357194449682,nan,-0.62569011168907174,nan
1990-07-31,1990.5416666666667,0,-0.268494247291022,nan,-0.34178912123799488,nan
1990-08-31,1990.625,1,1.1276816307991764,nan,1.3542348789034395,nan
1990-09-30,1990.7083333333333,1,1.3997458373448746,nan,1.5320609989123559,nan
1990-10-31,1990.7916666666667,1,1.6498578618654798,nan,1.6539480696670954,1.6539480696670954
1990-11-30,1990.875,1,0.94524230558443956,nan,1.005049203478364,nan
1990-12-31,1990.9583333333333,1,0.49168486683066198,nan,0.6682196975054967,nan
1991-01-31,1991.0416666666667,1,1.2596642108224976,nan,1.3875118813040626,nan
1991-02-28,1991.125,1,0.46492248395199709,nan,0.43976165752279511,nan
1991-03-31,1991.2083333333333,1,0.061193800399595502,nan,-0.1075532708234064,nan
1991-04-30,1991.2916666666667,0,0.071765223386098795,nan,-0.20393341397849549,nan
1991-05-31,1991.375,0,-0.1585681599873584,nan,-0.23575233999642889,nan
1991-06-30,1991.4583333333333,0,-0.015201118918883301,nan,-0.17707363596967141,nan
1991-07-31,1991.5416666666667,0,0.036149400553394398,nan,-0.1173853976700641,nan
1991-08-31,1991.625,0,-0.38401076120715538,nan,-0.43648743982344079,nan
1991-09-30,1991.7083333333333,0,-0.13110695106925249,nan,-0.1098233716838693,nan
1991-10-31,1991.7916666666667,0,-0.099196692305931602,nan,-0.1781963266118021,nan
1991-11-30,1991.875,0,0.059393867200046802,nan,0.025885716406267099,nan
1991-12-31,1991.9583333333333,0,0.14152468021689921,nan,0.21702476184992031,nan
1992-01-31,1992.0416666666667,0,0.1534470318770072,nan,0.15587771023451991,nan
1992-02-29,1992.125,0,0.1157326708689029,nan,0.12890547100524261,nan
1992-03-31,1992.2083333333333,0,0.031304143185519898,nan,0.1642864891888117,nan
1992-04-30,1992.2916666666667,0,-0.0023448028494333002,nan,0.030323135088099501,nan
1992-05-31,1992.375,0,-0.20686878787811661,nan,-0.1714571394219202,nan
1992-06-30,1992.4583333333333,0,-0.15056175355116519,nan,-0.1466258082634796,nan
1992-07-31,1992.5416666666667,0,-0.3466802021211271,nan,-0.36559241919048002,nan
1992-08-31,1992.625,0,-0.23148756420290059,nan,-0.22992237093295839,nan
1992-09-30,1992.7083333333333,0,-0.50043206155932352,nan,-0.38994731355110002,nan
1992-10-31,1992.7916666666667,0,0.15046671110405119,nan,0.1021551531859899,nan
1992-11-30,1992.875,0,-0.15433921253352451,nan,-0.1648750149082476,nan
1992-12-31,1992.9583333333333,0,-0.40043143049133478,nan,-0.52171461240469175,nan
1993-01-31,1993.0416666666667,0,-0.41229128205328819,nan,-0.44608131627277081,nan
1993-02-28,1993.125,0,-0.2254918137276008,nan,-0.2289986406870832,nan
1993-03-31,1993.2083333333333,0,-0.20091137967839551,nan,-0.2328231289469562,nan
1993-04-30,1993.2916666666667,0,-0.23472594158375421,nan,-0.31709703534222022,nan
1993-05-31,1993.375,0,-0.15253351092991349,nan,-0.2054499821019784,nan
1993-06-30,1993.4583333333333,0,-0.27302556994944671,nan,-0.37596779316320011,nan
1993-07-31,1993.5416666666667,0,-0.4403513181115048,nan,-0.52836999143292185,nan
1993-08-31,1993.625,0,-0.42081284605043418,nan,-0.45692570719224618,nan
1993-09-30,1993.7083333333333,0,-0.3068791186541589,nan,-0.28043438291329742,nan
1993-10-31,1993.7916666666667,0,-0.47827033413777142,nan,-0.43515078158082282,nan
1993-11-30,1993.875,0,-0.0057663578024089003,nan,-0.075373864983364999,nan
1993-12-31,1993.9583333333333,0,-0.44202721076703672,nan,-0.53140211944704385,nan
1994-01-31,1994.0416666666667,0,-0.56604337015930173,nan,-0.54056764537686841,nan
1994-02-28,1994.125,0,-0.22036652405339699,nan,-0.14362202325164949,nan
1994-03-31,1994.2083333333333,0,0.057130347820502102,nan,0.1214546885443793,nan
1994-04-30,1994.2916666666667,0,0.13997349256528829,nan,0.32169614544262048,nan
1994-05-31,1994.375,0,-0.15045967964411899,nan,-0.1080444678811598,nan
1994-06-30,1994.4583333333333,0,-0.27631157430833658,nan,-0.1955052198414933,nan
1994-07-31,1994.5416666666667,0,-0.34949062118333007,nan,-0.3272080884135451,nan
1994-08-31,1994.625,0,-0.49660158426639961,nan,-0.46605414711533338,nan
1994-09-30,1994.7083333333333,0,-0.31127182093296968,nan,-0.25478668808302102,nan
1994-10-31,1994.7916666666667,0,0.056135802206703202,nan,0.078954092621233804,nan
1994-11-30,1994.875,0,0.2522975341406532,nan,0.2584971972907899,nan
1994-12-31,1994.9583333333333,0,-0.1325648411267662,nan,-0.1267841868425191,nan
1995-01-31,1995.0416666666667,0,-0.5154109618119439,nan,-0.462271187361672,nan
1995-02-28,1995.125,0,-0.64073622986660816,nan,-0.61409297315979472,nan
1995-03-31,1995.2083333333333,0,-0.57119709367283755,nan,-0.51448851076317215,nan
1995-04-30,1995.2916666666667,0,-0.51664223650742824,nan,-0.48703298246548432,nan
1995-05-31,1995.375,0,-0.56451631450176054,nan,-0.53716608838169511,nan
1995-06-30,1995.4583333333333,0,-0.55049036801783391,nan,-0.59820660741845233,nan
1995-07-31,1995.5416666666667,0,-0.42472552634083888,nan,-0.53996597185039563,nan
1995-08-31,1995.625,0,-0.48794964697836779,nan,-0.51624388943509203,nan
1995-09-30,1995.7083333333333,0,-0.71585650592106931,nan,-0.6705957426850695,nan
1995-10-31,1995.7916666666667,0,-0.38078708886497897,nan,-0.30550949637757902,nan
1995-11-30,1995.875,0,-0.62707371989978555,nan,-0.65115081328186708,nan
1995-12-31,1995.9583333333333,0,-0.85536841077692438,nan,-0.83986006957377635,nan
1996-01-31,1996.0416666666667,0,-0.52674496192610432,nan,-0.54027413618257458,nan
1996-02-29,1996.125,0,-0.27352731306722972,nan,-0.30823523300348182,nan
1996-03-31,1996.2083333333333,0,0.11860630948110509,nan,0.1301665225082537,nan
1996-04-30,1996.2916666666667,0,-0.085668268537292994,nan,-0.1122488542422618,nan
1996-05-31,1996.375,0,-0.23001307557489239,nan,-0.20414146754992649,nan
1996-06-30,1996.4583333333333,0,-0.1261004740293197,nan,-0.2093522521193506,nan
1996-07-31,1996.5416666666667,0,0.062994796804133002,nan,0.0230618822455247,nan
1996-08-31,1996.625,0,-0.37948915982747511,nan,-0.363495848296715,nan
1996-09-30,1996.7083333333333,0,-0.28109722746987642,nan,-0.28302782233288343,nan
1996-10-31,1996.7916666666667,0,-0.33092709557295041,nan,-0.35180234572263258,nan
1996-11-30,1996.875,0,-0.41344763291422471,nan,-0.42013488273758859,nan
1996-12-31,1996.9583333333333,0,0.085487979981234502,nan,0.060827736387578303,nan
1997-01-31,1997.0416666666667,0,0.0754794457753796,nan,0.091786083032272106,nan
1997-02-28,1997.125,0,0.20587377078326069,nan,0.13583591341302451,nan
1997-03-31,1997.2083333333333,0,0.2884000872551406,nan,0.1044557696723387,nan
1997-04-30,1997.2916666666667,0,0.076002097474108202,nan,-0.017504655270933402,nan
1997-05-31,1997.375,0,0.067496798977625103,nan,-0.033308377818393499,nan
1997-06-30,1997.4583333333333,0,0.26681812760787632,nan,-0.00023851926683350001,nan
1997-07-31,1997.5416666666667,0,0.30149056870093782,nan,0.020411804014105799,nan
1997-08-31,1997.625,0,0.50738762085200151,nan,0.39487516058361,nan
1997-09-30,1997.7083333333333,0,0.60509525157935662,nan,0.50318641519493801,nan
1997-10-31,1997.7916666666667,0,0.57538060561542903,nan,0.56015838590118705,nan
1997-11-30,1997.875,0,1.5465004878859767,nan,1.8488876576145961,1.8488876576145961
1997-12-31,1997.9583333333333,0,0.66650900773494814,nan,0.81709678168644873,nan
1998-01-31,1998.0416666666667,0,0.25753652934409232,nan,0.42037754364078828,nan
1998-02-28,1998.125,0,-0.29122956872719352,nan,-0.30404136027734752,nan
1998-03-31,1998.2083333333333,0,-0.31176792761387578,nan,-0.30784460962980759,nan
1998-04-30,1998.2916666666667,0,-0.0417046211476731,nan,-0.022720390638756801,nan
1998-05-31,1998.375,0,-0.3083695483690006,nan,-0.24508745270967169,nan
1998-06-30,1998.4583333333333,0,-0.19722099240175001,nan,-0.14119920116407031,nan
1998-07-31,1998.5416666666667,0,-0.49017375371479288,nan,-0.40572262976551571,nan
1998-08-31,1998.625,0,1.2553929249666815,nan,1.4777396926108874,nan
1998-09-30,1998.7083333333333,0,2.3334007884022325,2.3334007884022325,2.5674441335652718,2.5674441335652718
1998-10-31,1998.7916666666667,0,2.0918293993109232,nan,2.3526454816281697,nan
1998-11-30,1998.875,0,0.2204789217065766,nan,0.50337227621687408,nan
1998-12-31,1998.9583333333333,0,0.2266781862319826,nan,0.35687082205751602,nan
1999-01-31,1999.0416666666667,0,0.63712180433207466,nan,0.74352342973251473,nan
1999-02-28,1999.125,0,0.95475154053735001,nan,0.88118979270879505,nan
1999-03-31,1999.2083333333333,0,0.33252752891873882,nan,0.271841296181842,nan
1999-04-30,1999.2916666666667,0,-0.064051315067183506,nan,-0.098917615651198096,nan
1999-05-31,1999.375,0,0.3986450819229112,nan,0.39078112132514242,nan
1999-06-30,1999.4583333333333,0,-0.053132724969441103,nan,-0.057642094886914998,nan
1999-07-31,1999.5416666666667,0,-0.48483160984876889,nan,-0.45926735297303861,nan
1999-08-31,1999.625,0,-0.0102343509204129,nan,0.034759308283546501,nan
1999-09-30,1999.7083333333333,0,0.041657267721414898,nan,0.060554592324027802,nan
1999-10-31,1999.7916666666667,0,-0.17803756120157829,nan,-0.14385528874840969,nan
1999-11-30,1999.875,0,-0.51957252976066615,nan,-0.41672323035505332,nan
1999-12-31,1999.9583333333333,0,-0.4452882548481083,nan,-0.3786537003845597,nan
2000-01-31,2000.0416666666667,0,-0.15802813218789041,nan,-0.19805907966737429,nan
2000-02-29,2000.125,0,-0.064672124197149697,nan,-0.13746275993300019,nan
2000-03-31,2000.2083333333333,0,-0.1970430236208367,nan,-0.28903109623640688,nan
2000-04-30,2000.2916666666667,0,0.52736436381495744,nan,0.45528629868732567,nan
2000-05-31,2000.375,0,0.37160825675493098,nan,0.31939388097851362,nan
2000-06-30,2000.4583333333333,0,-0.35402249919708972,nan,-0.47318751812288712,nan
2000-07-31,2000.5416666666667,0,-0.59123063268753573,nan,-0.77440577057498061,nan
2000-08-31,2000.625,0,-0.92140004668132125,nan,-1.0780008713042373,nan
2000-09-30,2000.7083333333333,0,-0.71386070171507343,nan,-0.79997168539345187,nan
2000-10-31,2000.7916666666667,0,0.18508402459613851,nan,0.12332216275690749,nan
2000-11-30,2000.875,0,0.33297381386236469,nan,0.32583159522474231,nan
2000-12-31,2000.9583333333333,0,0.39387557746676011,nan,0.33688115221153547,nan
2001-01-31,2001.0416666666667,0,0.1917513033552512,nan,0.088826734868217003,nan
2001-02-28,2001.125,0,-0.122737472795538,nan,-0.15863153426627649,nan
2001-03-31,2001.2083333333333,0,0.66778663222485446,nan,0.65955130949729102,nan
2001-04-30,2001.2916666666667,1,0.7236223795650244,nan,0.65264596328046443,nan
2001-05-31,2001.375,1,-0.18936603827568291,nan,-0.21196827309749439,nan
2001-06-30,2001.4583333333333,1,-0.55495184147394694,nan,-0.59030654431467156,nan
2001-07-31,2001.5416666666667,1,-0.26412157841671158,nan,-0.29550064871748633,nan
2001-08-31,2001.625,1,-0.44663552481227869,nan,-0.4058653323507031,nan
2001-09-30,2001.7083333333333,1,1.8065703846227841,1.8065703846227841,1.878328301006204,1.878328301006204
2001-10-31,2001.7916666666667,1,1.1934844492828252,nan,1.4983815814646622,nan
2001-11-30,2001.875,1,0.2731452651746526,nan,0.54693369569548267,nan
2001-12-31,2001.9583333333333,0,-0.1839287213289392,nan,0.0152247224816306,nan
2002-01-31,2002.0416666666667,0,-0.29321998768282498,nan,-0.21384342178439489,nan
2002-02-28,2002.125,0,-0.28434248373990872,nan,-0.1157795055339358,nan
2002-03-31,2002.2083333333333,0,-0.72871730611957075,nan,-0.71079473328514686,nan
2002-04-30,2002.2916666666667,0,-0.52145724374595415,nan,-0.54986052183521861,nan
2002-05-31,2002.375,0,-0.44009210389448111,nan,-0.46726549987490562,nan
2002-06-30,2002.4583333333333,0,0.46239658239001252,nan,0.3997455562789462,nan
2002-07-31,2002.5416666666667,0,1.9255426056224969,nan,1.9022914319644009,nan
2002-08-31,2002.625,0,1.8415110448059089,nan,2.0015830067638389,nan
2002-09-30,2002.7083333333333,0,2.5832476243548568,2.5832476243548568,2.5590898567192126,2.5590898567192126
2002-10-31,2002.7916666666667,0,2.483896721325817,nan,2.180869607421088,nan
2002-11-30,2002.875,0,1.0528941841253694,nan,1.0457920838080059,nan
2002-12-31,2002.9583333333333,0,1.1894483714873407,nan,1.052351158535314,nan
2003-01-31,2003.0416666666667,0,1.0242099545197956,nan,0.96281081875824925,nan
2003-02-28,2003.125,0,2.0158710161517992,2.0158710161517992,1.7861323933813091,1.7861323933813091
2003-03-31,2003.2083333333333,0,1.8890258144000192,nan,1.5494742852521513,nan
2003-04-30,2003.2916666666667,0,0.61401759535890044,nan,0.46124164906049192,nan
2003-05-31,2003.375,0,-0.087439991594396999,nan,-0.135108456392219,nan
2003-06-30,2003.4583333333333,0,-0.023236135561757298,nan,-0.088315598095451905,nan
2003-07-31,2003.5416666666667,0,-0.1744586428060402,nan,-0.25963768323498299,nan
2003-08-31,2003.625,0,-0.15256219422519959,nan,-0.17689273960579341,nan
2003-09-30,2003.7083333333333,0,-0.087395563456289904,nan,-0.1356717049924942,nan
2003-10-31,2003.7916666666667,0,-0.35654617718612958,nan,-0.33546283594329951,nan
2003-11-30,2003.875,0,-0.49762818683746718,nan,-0.43459863099603779,nan
2003-12-31,2003.9583333333333,0,-0.62145520714176294,nan,-0.50219878210233215,nan
2004-01-31,2004.0416666666667,0,-0.71616161510562848,nan,-0.57724590292447475,nan
2004-02-29,2004.125,0,-0.63841930508410172,nan,-0.58549536632378363,nan
2004-03-31,2004.2083333333333,0,-0.29862272863933692,nan,-0.27427869736551203,nan
2004-04-30,2004.2916666666667,0,-0.6086561038784476,nan,-0.58292633349983758,nan
2004-05-31,2004.375,0,-0.17675748514903999,nan,-0.2210081351383168,nan
2004-06-30,2004.4583333333333,0,-0.65852508261772091,nan,-0.59309137117005628,nan
2004-07-31,2004.5416666666667,0,-0.5569551281100199,nan,-0.5201215902886086,nan
2004-08-31,2004.625,0,-0.35958729652817922,nan,-0.32689037173294688,nan
2004-09-30,2004.7083333333333,0,-0.77986744350855941,nan,-0.74617739122380711,nan
2004-10-31,2004.7916666666667,0,-0.59655252696621863,nan,-0.57781465299996482,nan
2004-11-30,2004.875,0,-0.76507055476785091,nan,-0.79741983628586477,nan
2004-12-31,2004.9583333333333,0,-0.92046879860705777,nan,-0.95335226518799798,nan
2005-01-31,2005.0416666666667,0,-0.78474061957548447,nan,-0.7942714332404478,nan
2005-02-28,2005.125,0,-1.0916630018556903,nan,-1.0749002728812158,nan
2005-03-31,2005.2083333333333,0,-0.83281473523070104,nan,-0.82746321053164018,nan
2005-04-30,2005.2916666666667,0,-0.66200607162711522,nan,-0.65128482975648005,nan
2005-05-31,2005.375,0,-0.74304576990650817,nan,-0.67422548183395936,nan
2005-06-30,2005.4583333333333,0,-1.0397823678197158,nan,-1.0249849481706803,nan
2005-07-31,2005.5416666666667,0,-1.1667260691806487,nan,-1.1464783956941538,nan
2005-08-31,2005.625,0,-0.91463108704674678,nan,-0.84321606129023075,nan
2005-09-30,2005.7083333333333,0,-0.92921295274553017,nan,-0.88341182144360531,nan
2005-10-31,2005.7916666666667,0,-0.50740829514635155,nan,-0.51751037989785198,nan
2005-11-30,2005.875,0,-1.0067864899591079,nan,-0.99496244074710616,nan
2005-12-31,2005.9583333333333,0,-1.1362280091448138,nan,-1.1490988611550208,nan
2006-01-31,2006.0416666666667,0,-1.012906331306026,nan,-1.0349981998861733,nan
2006-02-28,2006.125,0,-1.0009741100975431,nan,-0.97538956989512238,nan
2006-03-31,2006.2083333333333,0,-1.1342329964114195,nan,-1.1257205035009319,nan
2006-04-30,2006.2916666666667,0,-1.1076833706708475,nan,-1.1137163069818712,nan
2006-05-31,2006.375,0,-0.77971973307968123,nan,-0.69411363418351224,nan
2006-06-30,2006.4583333333333,0,-0.45149142437380851,nan,-0.30945304063830958,nan
2006-07-31,2006.5416666666667,0,-0.60039131464341855,nan,-0.59188106429195608,nan
2006-08-31,2006.625,0,-0.97523853101502245,nan,-0.94930334214754941,nan
2006-09-30,2006.7083333333333,0,-1.2096242114522833,nan,-1.1622179662939969,nan
2006-10-31,2006.7916666666667,0,-1.3249188862225598,nan,-1.3485015222111294,nan
2006-11-30,2006.875,0,-1.4309787219247252,nan,-1.460458960653741,nan
2006-12-31,2006.9583333333333,0,-1.4698079955788983,nan,-1.4475060425006052,nan
2007-01-31,2007.0416666666667,0,-1.4690253879237667,nan,-1.4859637280300071,nan
2007-02-28,2007.125,0,-1.4914841482089849,nan,-1.5004910522525452,nan
2007-03-31,2007.2083333333333,0,-0.97207768775010317,nan,-0.86896403419570933,nan
2007-04-30,2007.2916666666667,0,-1.3578474440119597,nan,-1.2711201641872101,nan
2007-05-31,2007.375,0,-1.3160394347445501,nan,-1.2459356486513924,nan
2007-06-30,2007.4583333333333,0,-1.0022699196408955,nan,-0.9615463225984604,nan
2007-07-31,2007.5416666666667,0,-0.68831832663816672,nan,-0.65046993131225705,nan
2007-08-31,2007.625,0,0.44218399845530892,nan,0.56309984826390835,nan
2007-09-30,2007.7083333333333,0,0.087889393658217893,nan,0.1039452517722031,nan
2007-10-31,2007.7916666666667,0,-0.45187054503585022,nan,-0.45293699391423031,nan
2007-11-30,2007.875,0,0.67330195667104997,nan,0.59895792081254473,nan
2007-12-31,2007.9583333333333,0,0.088238484390684505,nan,-0.1000685365290797,nan
2008-01-31,2008.0416666666667,1,0.82516940765408153,nan,0.56522637031388312,nan
2008-02-29,2008.125,1,0.67361456668989605,nan,0.47295832206287808,nan
2008-03-31,2008.2083333333333,1,0.97033272457751085,nan,0.71207039584633713,nan
2008-04-30,2008.2916666666667,1,-0.065188753227387097,nan,-0.25455829107893091,nan
2008-05-31,2008.375,1,-0.73702593382469572,nan,-0.79962838758316046,nan
2008-06-30,2008.4583333333333,1,-0.066455619343927103,nan,-0.225087257584829,nan
2008-07-31,2008.5416666666667,1,0.30439864624010959,nan,0.1183068967027463,nan
2008-08-31,2008.625,1,-0.35938330937359098,nan,-0.51741167788944187,nan
2008-09-30,2008.7083333333333,1,1.3705865456901061,nan,1.0622485154904648,nan
2008-10-31,2008.7916666666667,1,6.2283629810383552,nan,6.3100564795016814,nan
2008-11-30,2008.875,1,6.4036669318967689,6.4036669318967689,6.4803710759009565,6.4803710759009565
2008-12-31,2008.9583333333333,1,4.8078345438041552,nan,4.7330807451292003,nan
2009-01-31,2009.0416666666667,1,3.0006453543024341,nan,3.2910689097603822,nan
2009-02-28,2009.125,1,3.429891314177242,nan,3.5523242038887322,nan
2009-03-31,2009.2083333333333,1,3.4891727793189062,nan,3.4107176044203977,nan
2009-04-30,2009.2916666666667,1,2.4055970051631759,nan,2.2683201523729166,nan
2009-05-31,2009.375,1,1.2402344434859984,nan,1.2745214340237536,nan
2009-06-30,2009.4583333333333,1,0.68386305116360357,nan,0.75540816044446502,nan
2009-07-31,2009.5416666666667,0,0.29065922562216662,nan,0.252360246511589,nan
2009-08-31,2009.625,0,0.0885780172750123,nan,0.1140009396950448,nan
2009-09-30,2009.7083333333333,0,-0.0097710898121789007,nan,0.047675775501024698,nan
2009-10-31,2009.7916666666667,0,-0.1058793945313799,nan,-0.061069570414520602,nan
2009-11-30,2009.875,0,-0.19659074326356041,nan,-0.1323099553055759,nan
2009-12-31,2009.9583333333333,0,-0.65717650754037238,nan,-0.55306695540094664,nan
2010-01-31,2010.0416666666667,0,-0.74016246734425195,nan,-0.64309197824274233,nan
2010-02-28,2010.125,0,-0.3394760142655569,nan,-0.31148529532276409,nan
2010-03-31,2010.2083333333333,0,-1.1488633755290227,nan,-1.1015977868385602,nan
2010-04-30,2010.2916666666667,0,-1.2752597643994676,nan,-1.1440989496667462,nan
2010-05-31,2010.375,0,0.99477361080443216,nan,1.3157943218879404,nan
2010-06-30,2010.4583333333333,0,0.83235347754178401,nan,0.99491978976329665,nan
2010-07-31,2010.5416666666667,0,0.26174989280083422,nan,0.28161841863544701,nan
2010-08-31,2010.625,0,0.17243748632396991,nan,0.16446833950421691,nan
2010-09-30,2010.7083333333333,0,-0.2520457547262287,nan,-0.1887806465165964,nan
2010-10-31,2010.7916666666667,0,-0.47973747785200382,nan,-0.526744272511531,nan
2010-11-30,2010.875,0,-0.56873088957061413,nan,-0.54924298413823025,nan
2010-12-31,2010.9583333333333,0,-1.0114542455656506,nan,-0.94947635157106181,nan
2011-01-31,2011.0416666666667,0,-1.0809274910869922,nan,-0.96609174684001597,nan
2011-02-28,2011.125,0,-1.0887148217492011,nan,-0.91976959942429382,nan
2011-03-31,2011.2083333333333,0,-0.39409637860245428,nan,-0.33719928820090073,nan
2011-04-30,2011.2916666666667,0,-1.1395591006424723,nan,-1.0630667526498288,nan
2011-05-31,2011.375,0,-0.94440748859604418,nan,-0.92131434696309478,nan
2011-06-30,2011.4583333333333,0,-0.46919930478248772,nan,-0.51370850842461047,nan
2011-07-31,2011.5416666666667,0,-0.49301807523928137,nan,-0.47050324514614111,nan
2011-08-31,2011.625,0,2.1424190193992305,nan,2.2223009925499824,nan
2011-09-30,2011.7083333333333,0,2.5581002120791041,2.5581002120791041,2.5070385861298354,2.5070385861298354
2011-10-31,2011.7916666666667,0,1.7969265767178539,nan,1.9162123934034367,nan
2011-11-30,2011.875,0,1.7507656461469621,nan,1.7998438169885762,nan
2011-12-31,2011.9583333333333,0,0.72104995073085765,nan,0.6721437653920771,nan
2012-01-31,2012.0416666666667,0,-0.1813490809287098,nan,-0.10574862355913819,nan
2012-02-29,2012.125,0,-0.4989444777045825,nan,-0.3760276687963679,nan
2012-03-31,2012.2083333333333,0,-0.80199796811433532,nan,-0.72118961553017125,nan
2012-04-30,2012.2916666666667,0,-0.39097145277767681,nan,-0.4078591037470396,nan
2012-05-31,2012.375,0,0.17101846716983679,nan,0.1620307607156001,nan
2012-06-30,2012.4583333333333,0,0.40445055088310999,nan,0.21820727164982681,nan
2012-07-31,2012.5416666666667,0,-0.22917264401433241,nan,-0.348073802225977,nan
2012-08-31,2012.625,0,-0.52713320390910146,nan,-0.62991277185723582,nan
2012-09-30,2012.7083333333333,0,-0.63410006504919036,nan,-0.66430689389918396,nan
2012-10-31,2012.7916666666667,0,-0.43710691416510239,nan,-0.46388770557182968,nan
2012-11-30,2012.875,0,-0.20735730403814651,nan,-0.3591874235987686,nan
2012-12-31,2012.9583333333333,0,-0.13535803339291169,nan,-0.22476922549548131,nan
2013-01-31,2013.0416666666667,0,-0.79990282130983092,nan,-0.83315734376763095,nan
2013-02-28,2013.125,0,-0.70888445654194021,nan,-0.70626255401650861,nan
2013-03-31,2013.2083333333333,0,-0.82010156890177521,nan,-0.85096237912770045,nan
2013-04-30,2013.2916666666667,0,-0.59996084531408378,nan,-0.66340868767853245,nan
2013-05-31,2013.375,0,-0.63059546061268845,nan,-0.71400151174841586,nan
2013-06-30,2013.4583333333333,0,0.1077349711807362,nan,-0.049306766147786098,nan
2013-07-31,2013.5416666666667,0,-0.4378847655561261,nan,-0.57705352496489626,nan
2013-08-31,2013.625,0,-0.37690700444721542,nan,-0.51069053624931271,nan
2013-09-30,2013.7083333333333,0,-0.28242111621375238,nan,-0.40368355867428279,nan
2013-10-31,2013.7916666666667,0,-0.23821076617377171,nan,-0.25819679842895688,nan
2013-11-30,2013.875,0,-0.68271538796064091,nan,-0.65255177675141174,nan
2013-12-31,2013.9583333333333,0,-0.49629795241373892,nan,-0.4158595310755841,nan
2014-01-31,2014.0416666666667,0,-0.39632974042303998,nan,-0.38557146531249592,nan
2014-02-28,2014.125,0,-0.20563545827693849,nan,-0.1574145711957495,nan
2014-03-31,2014.2083333333333,0,-0.25194788559601822,nan,-0.24390461432738411,nan
2014-04-30,2014.2916666666667,0,-0.31020233975899247,nan,-0.33224626722718748,nan
2014-05-31,2014.375,0,-0.59993228135639731,nan,-0.60787603909536214,nan
2014-06-30,2014.4583333333333,0,-0.76506825400136935,nan,-0.74419888968116255,nan
2014-07-31,2014.5416666666667,0,-0.67636298182238164,nan,-0.60074182450636682,nan
2014-08-31,2014.625,0,-0.4020255797312457,nan,-0.357869362702886,nan
2014-09-30,2014.7083333333333,0,-0.45164667282106841,nan,-0.37387505769690682,nan
2014-10-31,2014.7916666666667,0,0.33751902185998572,nan,0.39229531583165689,nan
2014-11-30,2014.875,0,-0.37628002637213231,nan,-0.35682567992595748,nan
2014-12-31,2014.9583333333333,0,0.059619998799383497,nan,0.1398004538340368,nan
2015-01-31,2015.0416666666667,0,0.46573686737067638,nan,0.60248485630848014,nan
2015-02-28,2015.125,0,0.048609541964914002,nan,0.095256466620528002,nan
2015-03-31,2015.2083333333333,0,0.0030293811583301002,nan,-0.079425976691017003,nan
2015-04-30,2015.2916666666667,0,-0.1733241781523952,nan,-0.29307060986829592,nan
2015-05-31,2015.375,0,-0.2015154409591027,nan,-0.29148457948397632,nan
2015-06-30,2015.4583333333333,0,-0.0182312016891031,nan,-0.13648707966688731,nan
2015-07-31,2015.5416666666667,0,-0.0024980052873239001,nan,-0.069429650522811998,nan
2015-08-31,2015.625,0,0.75977089322230706,nan,0.73181835213939694,nan
2015-09-30,2015.7083333333333,0,1.5199823826015773,nan,1.5699123530561712,nan
2015-10-31,2015.7916666666667,0,0.367074079013195,nan,0.33642048648720613,nan
2015-11-30,2015.875,0,0.25271651181682941,nan,0.20123899792067521,nan
2015-12-31,2015.9583333333333,0,0.55559444421581272,nan,0.50942086972012846,nan
2016-01-31,2016.0416666666667,0,1.3670265638881911,nan,1.414077547073771,nan
2016-02-29,2016.125,0,1.4315987781915145,nan,1.2686184621563907,nan
2016-03-31,2016.2083333333333,0,0.26518099736448458,nan,0.1457977852239396,nan
2016-04-30,2016.2916666666667,0,-0.029735884717889498,nan,-0.090345677514525893,nan
2016-05-31,2016.375,0,0.077954334415707094,nan,-0.0237657621259964,nan
2016-06-30,2016.4583333333333,0,0.37458712686375062,nan,0.46625640949543168,nan
2016-07-31,2016.5416666666667,0,-0.31421989075172718,nan,-0.2904044340204498,nan
2016-08-31,2016.625,0,-0.48146778124791229,nan,-0.44573908474524621,nan
2016-09-30,2016.7083333333333,0,-0.1445048918264536,nan,-0.18280376662110101,nan
2016-10-31,2016.7916666666667,0,0.1075745825161448,nan,-0.087841337235855702,nan
2016-11-30,2016.875,0,0.1188488006728972,nan,0.015289112984038299,nan
2016-12-31,2016.9583333333333,0,-0.38802858849501992,nan,-0.43843864403282562,nan
2017-01-31,2017.0416666666667,0,-0.56794755278040565,nan,-0.6116377295097527,nan
2017-02-28,2017.125,0,-0.61011041720813375,nan,-0.63421432320089521,nan
2017-03-31,2017.2083333333333,0,-0.61653679711262388,nan,-0.57772240616842374,nan
2017-04-30,2017.2916666666667,0,-0.45145379203932062,nan,-0.38568018000918652,nan
2017-05-31,2017.375,0,-0.7648805493669204,nan,-0.78119848031824435,nan
2017-06-30,2017.4583333333333,0,-0.86010179380032326,nan,-0.85405815407204022,nan
2017-07-31,2017.5416666666667,0,-0.94627964227239159,nan,-0.90995578725300763,nan
2017-08-31,2017.625,0,-0.71866552876181866,nan,-0.63730398073255035,nan
2017-09-30,2017.7083333333333,0,-0.97604317482583558,nan,-0.90477784303603281,nan
2017-10-31,2017.7916666666667,0,-1.0769556751398763,nan,-0.98300540748894805,nan
2017-11-30,2017.875,0,-0.94279210436906324,nan,-0.93156296874964684,nan
2017-12-31,2017.9583333333333,0,-1.0291640872724035,nan,-0.97943990218525101,nan
2018-01-31,2018.0416666666667,0,-0.82019104354586381,nan,-0.88323857868204214,nan
2018-02-28,2018.125,0,0.57467303819351701,nan,1.0162436649773676,nan
2018-03-31,2018.2083333333333,0,0.23956590547146611,nan,0.45282782707407793,nan
2018-04-30,2018.2916666666667,0,0.31255744814923658,nan,0.26508921360943388,nan
2018-05-31,2018.375,0,-0.45747090785273598,nan,-0.45584009551370658,nan
2018-06-30,2018.4583333333333,0,-0.63505096532610084,nan,-0.52298419180842315,nan
2018-07-31,2018.5416666666667,0,-0.81219444371042127,nan,-0.66835433666555255,nan
2018-08-31,2018.625,0,-0.98054049751717198,nan,-0.79722277987787171,nan
2018-09-30,2018.7083333333333,0,-0.93404620983164477,nan,-0.75824382797888312,nan
2018-10-31,2018.7916666666667,0,0.29440166295716491,nan,0.30115454418466903,nan
2018-11-30,2018.875,0,0.41070762736920069,nan,0.25760128368047969,nan
2018-12-31,2018.9583333333333,0,1.3640858241714475,nan,1.1925433163842245,nan
2019-01-31,2019.0416666666667,0,0.34293641314984252,nan,0.25997415382714811,nan
2019-02-28,2019.125,0,-0.459432638899267,nan,-0.49701220929559492,nan
2019-03-31,2019.2083333333333,0,-0.54678706980144853,nan,-0.62319294584911,nan
2019-04-30,2019.2916666666667,0,-0.90453688798911658,nan,-0.93489523859796575,nan
2019-05-31,2019.375,0,-0.15742608257633919,nan,-0.29972067161024718,nan
2019-06-30,2019.4583333333333,0,-0.30811726721634869,nan,-0.50128084691022523,nan
2019-07-31,2019.5416666666667,0,-0.90009996501011824,nan,-0.95346727105473117,nan
2019-08-31,2019.625,0,0.21163438116548841,nan,0.0125469070687522,nan
2019-09-30,2019.7083333333333,0,-0.50084058796033215,nan,-0.62511940531622601,nan
2019-10-31,2019.7916666666667,0,-0.48350281223121361,nan,-0.68173081935161484,nan
2019-11-30,2019.875,0,-1.0592254875599283,nan,-1.1837226345618357,nan
2019-12-31,2019.9583333333333,0,-0.94370673910935476,nan,-1.0017556496831388,nan
2020-01-31,2020.0416666666667,0,-0.87544515733501005,nan,-0.96773363641859955,nan
2020-02-29,2020.125,0,0.0029502703098782,nan,-0.057847188896075097,nan
2020-03-31,2020.2083333333333,1,6.4574911987429147,6.4574911987429147,6.3395001080527793,6.3395001080527793
2020-04-30,2020.2916666666667,1,3.548798202892264,nan,3.5768502415829166,nan
2020-05-31,2020.375,0,1.6904805252662372,nan,1.7894486723977323,nan
2020-06-30,2020.4583333333333,0,1.6271209785018443,nan,1.7995829691103893,nan
2020-07-31,2020.5416666666667,0,0.85413170202194744,nan,1.1114795919687224,nan
2020-08-31,2020.625,0,0.122896597324271,nan,0.38164988965465702,nan
2020-09-30,2020.7083333333333,0,1.1223729217379983,nan,1.1690630859221134,nan
2020-10-31,2020.7916666666667,0,1.5111196418385389,nan,1.4790485468053125,nan
2020-11-30,2020.875,0,0.64978419204625093,nan,0.6981395394454919,nan
2020-12-31,2020.9583333333333,0,0.097714916088729703,nan,0.2463614626654872,nan
2021-01-31,2021.0416666666667,0,0.29149106128464758,nan,0.686638781099004,nan
2021-02-28,2021.125,0,0.1098512092975797,nan,0.3585592962454458,nan
2021-03-31,2021.2083333333333,0,-0.068527362622787094,nan,0.13332887886913181,nan
2021-04-30,2021.2916666666667,0,-0.72908714636850314,nan,-0.61759004030875597,nan
2021-05-31,2021.375,0,-0.37952490046967469,nan,-0.22748036533696919,nan
2021-06-30,2021.4583333333333,0,-0.98080499673796617,nan,-0.70311875888022746,nan
2021-07-31,2021.5416666666667,0,-0.97698749340572444,nan,-0.67024312859738211,nan
2021-08-31,2021.625,0,-0.95077632164839243,nan,-0.61995981672068956,nan
2021-09-30,2021.7083333333333,0,-0.49406680340281661,nan,-0.2241662710369984,nan
2021-10-31,2021.7916666666667,0,-0.57468586723423942,nan,-0.50290711786497933,nan
2021-11-30,2021.875,0,-0.624214005261431,nan,-0.44498518045347341,nan
2021-12-31,2021.9583333333333,0,-0.31381166105807062,nan,0.026014291909799401,nan
2022-01-31,2022.0416666666667,0,0.3062956299672745,nan,0.34948122166947121,nan
2022-02-28,2022.125,0,0.80405003232087857,nan,0.78642676206507023,nan
2022-03-31,2022.2083333333333,0,0.94470249507792925,nan,0.99743326905110163,nan
2022-04-30,2022.2916666666667,0,0.56022947394453115,nan,0.63491790729676933,nan
2022-05-31,2022.375,0,1.6849502677289667,1.6849502677289667,1.4284204150955104,nan
2022-06-30,2022.4583333333333,0,1.4336297120736208,nan,1.2100243564686639,nan
2022-07-31,2022.5416666666667,0,0.84837305500805704,nan,0.6805782542928992,nan
2022-08-31,2022.625,0,0.38079741165334408,nan,0.2302563993724201,nan
2022-09-30,2022.7083333333333,0,1.3390228959144497,nan,1.1510639517902612,nan
2022-10-31,2022.7916666666667,0,1.9027622571124183,1.9027622571124183,1.5723128708847187,nan
2022-11-30,2022.875,0,0.991383158871596,nan,0.4779385426818335,nan
2022-12-31,2022.9583333333333,0,0.6382900168411153,nan,0.20151445199894949,nan
2023-01-31,2023.0416666666667,0,0.3359897527962693,nan,-0.0406547934873914,nan
2023-02-28,2023.125,0,0.194591557550959,nan,-0.050699111884489903,nan
2023-03-31,2023.2083333333333,0,0.33792805846778118,nan,0.17841862971746239,nan
2023-04-30,2023.2916666666667,0,-0.30606937009494339,nan,-0.40030758565512881,nan
2023-05-31,2023.375,0,-0.3972664252012737,nan,-0.4150381735429956,nan
2023-06-30,2023.4583333333333,0,-1.0267285846101888,nan,-1.010061011988689,nan
2023-07-31,2023.5416666666667,0,-0.99961420884475305,nan,-1.0088347591350333,nan
2023-08-31,2023.625,0,-0.63447602631256583,nan,-0.67241464257901951,nan
2023-09-30,2023.7083333333333,0,-0.64201012700876015,nan,-0.72309880933746018,nan
2023-10-31,2023.7916666666667,0,-0.0061436265518687002,nan,-0.13219492291915419,nan
2023-11-30,2023.875,0,-0.8229705072097423,nan,-0.93488666397810638,nan
2023-12-31,2023.9583333333333,0,-1.0058658916312535,nan,-1.1348942583388877,nan
2024-01-31,2024.0416666666667,0,-0.91682686654865675,nan,-1.0147312442046863,nan
2024-02-29,2024.125,0,-0.89803710059107922,nan,-0.90860887760724596,nan
2024-03-31,2024.2083333333333,0,-0.88150223901985081,nan,-0.93342752709209464,nan
2024-04-30,2024.2916666666667,0,-0.39276139109113378,nan,-0.51261047549456962,nan
2024-05-31,2024.375,0,-0.87387893246382597,nan,-0.98407148361755481,nan
2024-06-30,2024.4583333333333,0,-0.95371994811375838,nan,-1.0702553897772034,nan
2024-07-31,2024.5416666666667,0,-0.68625544780528136,nan,-0.75605898491215762,nan
2024-08-31,2024.625,0,-0.0144460468093335,nan,0.1831641019514838,nan
2024-09-30,2024.7083333333333,0,-0.28667199273636401,nan,-0.1769220600552551,nan
2024-10-31,2024.7916666666667,0,0.0056331956285681998,nan,0.20360303415825201,nan
2024-11-30,2024.875,0,-0.53579660808662255,nan,-0.4291368140477515,nan
2024-12-31,2024.9583333333333,0,-0.6646139470046003,nan,-0.46406995244427279,nan
2025-01-31,2025.0416666666667,0,-0.42539828506656391,nan,-0.28215850171932633,nan
2025-02-28,2025.125,0,-0.34809215751258782,nan,-0.2431277327437644,nan
2025-03-31,2025.2083333333333,0,0.65846349956164552,nan,0.5739018731921931,nan
2025-04-30,2025.2916666666667,0,2.1461482824412133,2.1461482824412133,2.2894610784358878,2.2894610784358878
2025-05-31,2025.375,0,0.36878321165489453,nan,0.43506314756571368,nan
2025-06-30,2025.4583333333333,0,-0.078783239501809793,nan,-0.0064672807048507999,nan
2025-07-31,2025.5416666666667,0,-0.33324330138411062,nan,-0.3137670523430019,nan
2025-08-31,2025.625,0,-0.48141020113612271,nan,-0.38683822450731697,nan
2025-09-30,2025.7083333333333,0,-0.45290753668172612,nan,-0.3880833793148028,nan
2025-10-31,2025.7916666666667,0,-0.1531966358895932,nan,-0.0108152720590794,nan
2025-11-30,2025.875,0,0.28217444836445471,nan,0.32707108327196122,nan
2025-12-31,2025.9583333333333,0,-0.38433841737562241,nan,-0.39700269276600653,nan
2026-01-31,2026.0416666666667,0,-0.2767331823117215,nan,-0.30358050930060582,nan
2026-02-28,2026.125,0,0.23095371805085971,nan,0.22070708481084711,nan
2026-03-31,2026.2083333333333,0,1.2535561078412267,nan,1.3241472816681772,nan
2026-04-30,2026.2916666666667,0,0.38026444750006611,nan,0.3593212737751949,nan
2026-05-31,2026.375,0,0.0431102212471767,nan,-0.059366262562405299,nan
2026-06-30,2026.4583333333333,0,0.1190142226358734,nan,0.0665468757779447,nan
2026-07-31,2026.5416666666667,0,-0.0348718707703458,nan,-0.060583143674371502,nan


==> logdpp30_var_irfs_vs_benchmark_dual_plot_data.csv <==
horizon,log_uncertainty_dpp_point,log_uncertainty_dpp_lower90,log_uncertainty_dpp_lower68,log_uncertainty_dpp_upper68,log_uncertainty_dpp_upper90,log_uncertainty_vix_point,log_uncertainty_vix_lower90,log_uncertainty_vix_lower68,log_uncertainty_vix_upper68,log_uncertainty_vix_upper90,unemployment_dpp_point,unemployment_dpp_lower90,unemployment_dpp_lower68,unemployment_dpp_upper68,unemployment_dpp_upper90,unemployment_vix_point,unemployment_vix_lower90,unemployment_vix_lower68,unemployment_vix_upper68,unemployment_vix_upper90,inflation_yoy_dpp_point,inflation_yoy_dpp_lower90,inflation_yoy_dpp_lower68,inflation_yoy_dpp_upper68,inflation_yoy_dpp_upper90,inflation_yoy_vix_point,inflation_yoy_vix_lower90,inflation_yoy_vix_lower68,inflation_yoy_vix_upper68,inflation_yoy_vix_upper90,tbill3m_dpp_point,tbill3m_dpp_lower90,tbill3m_dpp_lower68,tbill3m_dpp_upper68,tbill3m_dpp_upper90,tbill3m_vix_point,tbill3m_vix_lower90,tbill3m_vix_lower68,tbill3m_vix_upper68,tbill3m_vix_upper90
0,0.16606188548908851,0.14889405067684849,0.15473711981984281,0.17733107180995089,0.18594942925688421,0.15575194570233919,0.1378104586360166,0.14409044607776819,0.1675261138579473,0.17579124588056069,-0.0059018923572956997,-0.0558015684974945,-0.034098005327177203,0.022912589555309299,0.036249839480887801,-0.0048217615836968998,-0.052307301732181302,-0.030973389773175399,0.0228655277144835,0.035686972457895497,-0.032011821913929699,-0.0578087806499809,-0.047987620783059702,-0.012407867372837,0.00085221369055739999,-0.035322889792341799,-0.060330792772417499,-0.0510517909049314,-0.015953441922388002,-0.0036940742860474001,-0.044117183281796202,-0.076558666960700197,-0.062349068063292302,-0.024375823402570201,-0.015933177461962302,-0.045496063862256901,-0.079131304406627898,-0.063742957521662896,-0.025143456461296499,-0.0161111332724919
1,0.14818924827070559,0.12548898492746141,0.1325712425598472,0.15754994631791941,0.16813662924659609,0.13882077087271211,0.11646908049556449,0.1234320049569176,0.1479694167034617,0.15866261279933161,0.20416365218351801,0.11715289701505439,0.14893549077219539,0.254670916910893,0.29697728217357289,0.2047698374726887,0.1183481303459572,0.15035608430375699,0.2542432995079299,0.29530435629201718,-0.1143831944144921,-0.16399548430774841,-0.14312357848829901,-0.077350447630227498,-0.055396623822828499,-0.12379541163295139,-0.172062253354787,-0.15202911986901249,-0.086719962176909401,-0.066264437209343802,-0.067443494811756793,-0.11148873259624049,-0.091910396676433401,-0.039272721077301898,-0.024986313764271802,-0.069874358631654795,-0.115033208408506,-0.095032509996165304,-0.0400881961047913,-0.026342707030439901
2,0.10973132314711111,0.083733938496575094,0.092554588287742101,0.1170646079348911,0.12734569306536489,0.1020877499856899,0.076840744405067801,0.085159742133725694,0.1097194413143915,0.1191330005361239,0.24619782199756679,0.14554256606597041,0.18351072816838421,0.29724484652047062,0.3416048463466263,0.24539181583138969,0.1474335229625135,0.1826523260107957,0.2983446929046854,0.33915237146898541,-0.14911264271091479,-0.2161605266863092,-0.1854898685724066,-0.10078366576397629,-0.073039985807919899,-0.15904555419370889,-0.22583738103965631,-0.19558999548154141,-0.1109928698397681,-0.083500946736227405,-0.077358615574986703,-0.1287803166190421,-0.10540688622940821,-0.043273130758507902,-0.028512016679250601,-0.081027062150166695,-0.13378820662478111,-0.109938354605169,-0.045655238153282901,-0.031139818098092398
3,0.082607390889543802,0.052812593877108002,0.0625771735016529,0.090915444480770602,0.098760404548590697,0.074678001169654104,0.047318180147032603,0.055598281327866997,0.082261808234619496,0.090514331918471899,0.19010913696284801,0.086731858941100901,0.12605711389506211,0.23821069631546091,0.27491602479525079,0.19099028243089039,0.085306766133532594,0.12740706815945499,0.2382115171660063,0.27664391181044817,-0.1381410782366303,-0.2082107434493887,-0.1775404633283143,-0.082338974334047701,-0.053156486167128703,-0.14706294339064149,-0.21716179700036939,-0.18456796260792341,-0.092366545695902399,-0.062452040374524002,-0.081791898507228802,-0.1406895892793413,-0.1137164532536717,-0.042058148427489402,-0.022742458893341699,-0.0843813971588082,-0.14647261234481851,-0.117508223624377,-0.0438744236503791,-0.024038008420156
4,0.053908644591383899,0.025127120681282301,0.033900905439470601,0.061991064676339899,0.070386570826324199,0.051808065398153802,0.024371481542063901,0.033778753273216597,0.059135204071529099,0.067968166124181703,0.197062070959858,0.089342903691926601,0.12864268492446021,0.23796577522395509,0.281783108621526,0.19953156525675689,0.091947897631265693,0.1312746262734148,0.23975868811564979,0.28681559481598201,-0.13796752960822331,-0.21279030068361729,-0.1809206472924513,-0.075898987574302898,-0.044805254936004402,-0.14847890646634471,-0.22430378491209491,-0.1881967512144159,-0.086715046471348894,-0.0587957218188832,-0.078935791705401007,-0.1455472968318505,-0.1152052088248858,-0.034811596193034401,-0.0128410488911567,-0.083493806994640998,-0.1516528681121937,-0.12032078088067009,-0.0380122865780557,-0.016736069849956601
5,0.052927083715674998,0.025978021866213698,0.0336119691537533,0.061396163427337398,0.070780131872051899,0.0495493717184484,0.024258442308600799,0.032032662393179701,0.057542808716036002,0.066065225361824798,0.13190750437168031,0.0253312625725725,0.062738570616294606,0.17685961025268859,0.2205104218503855,0.1383987102605215,0.027519082739770901,0.067079825793280798,0.1841218040202223,0.2297832972356891,-0.14634546954684721,-0.2265259686988047,-0.1880502852105467,-0.079891654556754302,-0.049343134339932399,-0.1555154364589858,-0.23747784053678661,-0.1946441857260364,-0.089947797701834503,-0.057229488601655998,-0.079832711700652398,-0.14960412570798409,-0.11734495417670079,-0.033559630214585801,-0.0097304342337411007,-0.086436444032854803,-0.15732309041543099,-0.1235759458412512,-0.038731795022189403,-0.016878255365711799
6,0.050717517436462099,0.021854679551251401,0.0309862430646318,0.058890248177328998,0.069308890998033196,0.045168410533969,0.0186331522364474,0.0265790525666506,0.053125453831177401,0.062631537299113693,0.13290839572255339,0.020254310839312201,0.062311883625701697,0.17713756340091449,0.22370309367491639,0.13408972525046339,0.0208527292623105,0.065206712451484294,0.18307847027663299,0.2265833660558921,-0.13620600297051461,-0.22755166167198421,-0.18236808249074449,-0.067245973976458401,-0.033222103115649403,-0.14164867975778639,-0.2291602837964006,-0.18352355540489701,-0.073777242917774294,-0.039559773105839503,-0.077494005681321504,-0.1525358111299864,-0.1155367216891411,-0.027865444190152602,-0.0005280938145062,-0.0837795314493852,-0.16131455009650991,-0.12231628688735011,-0.032870350260503001,-0.0095760246414417008
7,0.046789321481119202,0.0186356947360426,0.026722480403074102,0.055615825001836199,0.064632291890227497,0.040417510329248001,0.0148734740437487,0.021779688186757001,0.048381337646126302,0.056973107143289299,0.1064028718457358,-0.0014673725781586999,0.034327154287152002,0.15107645299925149,0.1928000026944254,0.10674375567949709,-0.0049847603747934996,0.031977286965075201,0.1535934318295297,0.19471797887062331,-0.14049090694191951,-0.2309842129958275,-0.18733346739691509,-0.070614840319983704,-0.032274528475818597,-0.14177421429982909,-0.22993777275560839,-0.18565036967078541,-0.0724387149239899,-0.035232817116318101,-0.089636595082484796,-0.170549239065591,-0.1330892393319652,-0.034632223794950102,-0.0069783344575600004,-0.092576540083854894,-0.17691964276923111,-0.13482156143724169,-0.0371331362503858,-0.0098907658394082002
8,0.052594427049964303,0.023972369036452699,0.0311494056718691,0.060808901009699698,0.067967159040074401,0.043071174900849503,0.016465503317153199,0.024125096657357601,0.050366045600705303,0.0583992810337471,0.1772066355291011,0.060041310940629998,0.099587374436244699,0.2264004317264697,0.27718877690633431,0.16520773434153291,0.049194241773521302,0.087987688668257,0.21383033117798639,0.264889310232027,-0.1585824290271349,-0.25213408021700018,-0.20284936978489609,-0.0814329919920984,-0.047148898330644402,-0.15814734767085301,-0.24773468619862521,-0.201456830145506,-0.084281083728526801,-0.044348370897133102,-0.090988090714246697,-0.1777271808427536,-0.1378944973358194,-0.031007574438784699,-0.0019759797046080998,-0.094266971461557394,-0.1838799437010071,-0.14002908650557999,-0.0327229224105327,-0.0042797693625508003
9,0.042520728838939398,0.0120764787694231,0.020575559260319801,0.050254607994503001,0.059542645460412998,0.032717092443026299,0.0052692065900295003,0.0136277446728031,0.039654050347484003,0.048634171174981998,0.1615218070884413,0.036803011905967999,0.080755852475936196,0.2066133716841968,0.26045897203172352,0.1584984678608129,0.034646209135997502,0.075594164918466197,0.20334059987321559,0.25790124374469697,-0.18524035355852431,-0.27850010053829422,-0.23502611493301259,-0.1060770798221477,-0.066200546675176594,-0.18281009711552701,-0.27330274245808078,-0.231001052517253,-0.1044552926871775,-0.064713972766993894,-0.086215862560815495,-0.17990696289959299,-0.13686080875172241,-0.020472508039637499,0.0112810994510889,-0.088281883656388005,-0.18740251061144381,-0.139385519196389,-0.023603920312365599,0.0109934277585787
10,0.053955240312894899,0.0225621476844786,0.032120020647520002,0.061732529354879703,0.070336450565230302,0.047012086425885502,0.0186462587298456,0.027407612264415699,0.0546597682906882,0.062676025944786107,0.14424622396011269,0.021801120487266401,0.061225717954748203,0.19269808906565869,0.241917377304463,0.13763883410998071,0.015142440780795199,0.053848144264628202,0.18596123932633099,0.237303212326752,-0.18935296049784761,-0.2821659447055771,-0.23937569154668639,-0.10349540548399259,-0.066780864886690397,-0.1789656956780446,-0.2714159416121511,-0.2263664836785832,-0.094202768021318606,-0.054194933063580003,-0.093846192515337601,-0.1949902806430448,-0.1468625364624766,-0.025033376137675499,0.0098818012295530996,-0.093400637274886095,-0.2000071766733072,-0.14725640004693549,-0.0246656345014146,0.013701103010173099
11,0.040166869244392701,0.0084846210801878003,0.0185107587047906,0.048538278793503302,0.058129972765327699,0.036573028385019898,0.0084017530985219004,0.016978564218817702,0.043985026231809797,0.053335302606946002,0.20647939259594161,0.0836989843249136,0.1229519271953276,0.25438220684523749,0.3072240847812871,0.1901428821694042,0.068371215949025302,0.1066958323792863,0.2391080740331161,0.28998506039110472,-0.20673353196166741,-0.29949131506765581,-0.25262657941341232,-0.11721356806802539,-0.076356935082352903,-0.19213970232111691,-0.28398139210815471,-0.23617901337617059,-0.1066656315318586,-0.060597272580193498,-0.1037140293451904,-0.21054934835858721,-0.1608982412409474,-0.031232458376239801,0.0056196416439533003,-0.105226996472541,-0.2165844968384448,-0.1623546505264673,-0.032718733144201102,0.0076007284915581997
12,0.028139692259318502,-0.0002303681508692,0.0094290949552923997,0.035752114132018398,0.043959068715603601,0.027646631913899,0.0025687240621777999,0.011028641756387601,0.035438405857345,0.043852764559223101,0.19776852100093451,0.076404520728101402,0.11804989385263399,0.2450770079013404,0.29433183422921938,0.1888841065932084,0.064254377490730499,0.1081116280392493,0.23801400210275109,0.28365579661863471,-0.17698800101090759,-0.26471900923561209,-0.22099872324593789,-0.088664217710628698,-0.047601746796919399,-0.1605776231832258,-0.2477676601036794,-0.2008213139694256,-0.073588004934135101,-0.028796772420439602,-0.1105650218240448,-0.2195148985833219,-0.1707642170771223,-0.0352644962266992,0.0014703601721564,-0.1129916841512662,-0.2266338203341256,-0.1733579520751436,-0.038128258908025202,0.0035574958409110998
13,0.0287519259198704,0.0016805707262035,0.0101534579456276,0.036095446628575903,0.042906136207212703,0.026441388107314501,0.0022901568819122002,0.0092221718681708004,0.032904114344867001,0.040218374144968198,0.18238775394320519,0.067147683610126394,0.105223474582836,0.232449580606547,0.27736692491175868,0.17450733873415131,0.055985305012048299,0.095497545312857396,0.22627110389447561,0.26944998784186808,-0.1227955615726747,-0.20451486258461959,-0.1647751214780957,-0.039002720697168203,0.0026411991413731002,-0.1061633315784581,-0.1865014187790385,-0.14534967419878089,-0.023458023567934701,0.016380473230750599,-0.11775391481897859,-0.22853996862858941,-0.17912179037700271,-0.039182464362680899,-0.0040505805903385001,-0.11953935014596979,-0.2328023490767647,-0.1819239434253557,-0.042459264429384101,-0.0043383176350267998
14,0.026003852492732502,-0.00042293683184309999,0.0077535952308924001,0.033014710748903303,0.040249122307203497,0.023981314652002799,0.00034137807292290001,0.0074213308709233997,0.030932419453541998,0.037452258704035797,0.1721082467264409,0.053113637892200402,0.095872504637682807,0.2242607630642201,0.26449001318661491,0.1638127267951543,0.046215922625202799,0.085694637243152905,0.21876260034628181,0.25561120135616322,-0.085969871463927802,-0.16748549050868891,-0.12469774875209259,-0.0036120013201855999,0.033628742546886602,-0.068748876321926305,-0.14655893543045051,-0.110630253541388,0.0126003407981908,0.051380733657253097,-0.1213585105503483,-0.23444664690420719,-0.18445878054557091,-0.040984268029604601,-0.0031672228921594001,-0.1232144299476408,-0.2387229625255968,-0.18598292325088539,-0.043641260304583797,-0.0054406412592576002
15,0.0243145152368585,-0.0028560621331057,0.0056249841220636998,0.030603076523678201,0.038404873887022899,0.023059657003756499,-0.00098447086048579989,0.0061934297113027002,0.029183381313013099,0.036393559620344497,0.1429352106395701,0.0246380747793522,0.067584075449467096,0.19818933007400341,0.23580814997614849,0.13708382014563,0.0195795716368109,0.061208683598935297,0.1923840065966694,0.2319260795469755,-0.067628149590719999,-0.15046697748121821,-0.1070759621338653,0.014270901010062301,0.050368798260595503,-0.048847755186796897,-0.1282282628332175,-0.088596341993405103,0.031471449306205698,0.067617895717934695,-0.12922138269934849,-0.24346611494019371,-0.1932908505281864,-0.047038576631014101,-0.0095183443511713001,-0.1297020702560728,-0.24893764902129309,-0.19411873816624339,-0.046844638129529798,-0.0090152403213078994
16,0.023746414324897599,-0.0024203875649544998,0.0055068017834542004,0.030506907462309898,0.037463299113932397,0.021242557697897201,-0.0024477129804088,0.0049880920465662001,0.027901509367951601,0.033718500703284103,0.1509748207805815,0.032451093515887201,0.075545192672231504,0.20308644745937671,0.2444733159809036,0.13938764776021639,0.020912681400199199,0.061215054652010603,0.19292618218288929,0.23411584548441461,-0.053978570792212903,-0.1352755937618221,-0.095090803400337695,0.026484710548109702,0.062420467757542897,-0.031486410069919701,-0.11390437585502219,-0.070981688928727596,0.047211909622674797,0.080629423589208604,-0.13547481151129909,-0.25243099074808739,-0.20219378586532999,-0.049345314695682603,-0.0135561526013701,-0.13462263209686051,-0.25672374027510858,-0.20171927457673841,-0.049410281633144502,-0.0070767389157939996
17,0.020821886775472101,-0.0049863295311350997,0.0026269616645278001,0.027408818830175399,0.034294627101911702,0.018684742623646399,-0.0041054299688383002,0.0027015825871351002,0.024849920030721499,0.031442666518760598,0.1469384076811131,0.0273006076973469,0.070233688460367497,0.1958381994360964,0.2389772685434588,0.13459416457374901,0.018260293404286299,0.055364766780345999,0.18708906036919951,0.2327167646370161,-0.043179884154535601,-0.1240159732144084,-0.085650051414373096,0.035434877465462297,0.069390266779946794,-0.017060952208638,-0.096884355553589901,-0.057194901552633098,0.059603693451156299,0.093882247936308102,-0.13992994202358239,-0.26037548608737943,-0.20865484371884499,-0.0514440204172006,-0.011195378073604699,-0.13866870675363771,-0.2622935646911943,-0.20834085998989571,-0.049913410467786398,-0.0075366774461038998
18,0.024084958527056801,-0.0012185508470291999,0.0068491863551496,0.030513805753265798,0.037346275049772601,0.0220328949162037,0.00028537830322059997,0.0065134539643581001,0.028185437834740201,0.035237410123256097,0.14056031293275231,0.021755491842750101,0.063890925038848898,0.18894611136286979,0.23783402427089101,0.12919378207397811,0.010300402751089399,0.050983571650735297,0.1785688372920872,0.23046023722100711,-0.0296200661357802,-0.1071591641049177,-0.071132780301581794,0.046197831906929603,0.081381297299815206,-0.0029141427019849001,-0.082657733947129594,-0.043270059537496297,0.071329049138066702,0.102249577644452,-0.14564820358683001,-0.26710215309871471,-0.21517875665553371,-0.054450298524332197,-0.0137092554237262,-0.14300803609612811,-0.26377332704788958,-0.21423582748834169,-0.052544600881589902,-0.0085186434253024003
19,0.021584552363616099,-0.0028959966750431998,0.0045689564393399003,0.027764179998580201,0.034805853543061399,0.019983945000869901,-0.0017306238862902,0.0047021470077292004,0.025621921308359899,0.032512207892614303,0.1409590889099458,0.023156253147256702,0.0624824600716841,0.1867199450194357,0.2346686956108241,0.12687157116087269,0.0066022130596825003,0.0478973229834165,0.17479566352745579,0.22133164556803159,-0.018831621024882599,-0.097882056625910402,-0.059688259083352201,0.0564548607704786,0.0864896377350267,0.0062393101823425999,-0.071323804035920202,-0.035958950237769002,0.076970561991642997,0.1111079331591089,-0.1499411864719975,-0.27143176344473591,-0.21974620006345241,-0.058230297379308203,-0.014985637922744601,-0.1459402322256779,-0.26921858217742078,-0.21747162981004409,-0.054008007534831703,-0.0090353462767146005
20,0.021444118425257199,-0.0026189334542722998,0.0053340215610476003,0.027583095027908799,0.035029160597052002,0.0209026834651952,-0.00062957078203739998,0.0061789453021565003,0.026576681337965698,0.033403340390072603,0.13416258890408389,0.018129213243748801,0.056824402669222701,0.17955493686346699,0.2263335513212727,0.1199597642092653,0.0032276985709401001,0.043768881590359299,0.16625565027353029,0.21226765964426511,-0.0037342165657914999,-0.083926188236711496,-0.046903834504660603,0.067689752781126794,0.10174277255540561,0.020844101670860399,-0.056928331086740502,-0.024617021106440599,0.089087724275632205,0.1218442901623441,-0.155842817586893,-0.27767117477329578,-0.22542990740050339,-0.062566772211124694,-0.016235342358964198,-0.15094208407258961,-0.27181467458669772,-0.2211699622314057,-0.056817835074605201,-0.0114347938920452
21,0.0212506231774914,-0.0024842859213552999,0.0054223643114203,0.0276022523135422,0.034895448186886099,0.020044808015943001,-0.00067450600098009996,0.0059275049442015998,0.025450304897093198,0.032977341270691303,0.1375093107612734,0.020934194442299599,0.058402636487220903,0.18433691427679391,0.2294085917459637,0.12365549642885421,0.0046215802908943001,0.045778112463625301,0.17205735878390169,0.2172942369376257,0.0030318321506208998,-0.079026932760661098,-0.039735304107114698,0.071208932266727296,0.10569466792183781,0.024628714048361099,-0.0530819684577798,-0.022101094404480898,0.089954742263333096,0.1227966510245898,-0.15894256819696359,-0.28170937561793957,-0.2288276877885449,-0.063600643966580106,-0.016869022679142798,-0.1529208142073312,-0.27596767323926508,-0.22367480701554679,-0.057095933457369602,-0.0097036895811445992
22,0.020555834397571301,-0.0021610837271988999,0.0054579024524180004,0.027515790735074999,0.033674537731868702,0.019181622905226299,-0.00044681661765840001,0.0061373913529927,0.025229262554839399,0.032021677766299203,0.13215150912542251,0.0164092677989169,0.053262052702833303,0.17839974154989871,0.22045569083391159,0.1189367955583078,0.0017249791496613,0.042369417551559999,0.1681793318387414,0.2094976365639919,0.0195317991699312,-0.059771368271579098,-0.024586496302045801,0.0839082283943164,0.1181250999576557,0.038906028496620199,-0.039129833901161197,-0.0086034851590303003,0.1008567676020798,0.13302129815191541,-0.16027412451246509,-0.28321146665962471,-0.23137213243097221,-0.064516292440870995,-0.0199539764985707,-0.1533221632966697,-0.2771949752452062,-0.2240561935302666,-0.058088210355188699,-0.0085813459970376996
23,0.0206560789616216,-0.0019815921432701001,0.0055792646955777998,0.027042138099701601,0.033705348578923502,0.018806383377726301,-0.00048967485830350005,0.0053319781194224999,0.0246657529370433,0.031144715006312801,0.1207625455820195,0.0060978457337856999,0.041628821218108403,0.16577117101172359,0.2096921899318753,0.10993561026121321,-0.0056705645837397999,0.033472508108588102,0.15798923677746271,0.19823991644946901,0.040224977437904402,-0.0408926514949354,-0.0053025967823330999,0.1012453148745016,0.13556140324391031,0.058618051882663301,-0.022507260482599201,0.010050998005195599,0.1189285111444169,0.14811772395016151,-0.1615926738085641,-0.28583826197890722,-0.23313846317954859,-0.065049953915581105,-0.019186669152653098,-0.15332811745032821,-0.27924612479773342,-0.2222382864091236,-0.0551291314488256,-0.0078816773393739006
24,0.019172609328371601,-0.0023505336569926002,0.0043402832437765999,0.024971914495700999,0.032242940617465701,0.017176585935125901,-0.0013849044140769001,0.0043782809360626996,0.022834070343188899,0.0291729557801115,0.1177965603729037,0.0075010526908929004,0.038564587519124699,0.1632540350125071,0.20426686175078579,0.1049353599930616,-0.0081239826248914009,0.029130019495171799,0.15338270530261749,0.1905143770180987,0.052292883001849803,-0.026646729120661999,0.0059397738900737003,0.11192729221148021,0.1462917844167996,0.070598222351020298,-0.0101195458903154,0.0226075852512535,0.12798481504752801,0.1569384674729794,-0.16154509373410511,-0.28681649554091132,-0.2310323773435288,-0.064505364018574901,-0.0157626292571195,-0.1519010855725294,-0.2772365051470112,-0.2200704290148624,-0.052658171415921003,-0.0051920960470385998
25,0.017755893976487001,-0.0032034879158418001,0.0035146289851927001,0.0232541455484843,0.030060429602881401,0.015953620999807201,-0.0020601903770663,0.0029883988105144999,0.0212207213185771,0.0267675494342486,0.11292048781304299,0.0018329764432937,0.035670742215406601,0.15625359238408529,0.20207929528113769,0.099537317739100795,-0.010988253313347201,0.025753065479334699,0.14809135121877659,0.1863411655985292,0.055601849287276003,-0.022553415010331201,0.010298736021971301,0.1121894115804816,0.14844562086746729,0.073313084699013195,-0.0054563044598620004,0.0254332254387859,0.1284562174125263,0.16229157170872011,-0.1608747679352695,-0.28660639365212232,-0.2310757584246787,-0.061155388066289902,-0.017145953238107001,-0.15017491330770949,-0.2757870896871662,-0.2163144137337257,-0.050235589397798201,-0.0030118419680359
26,0.017806107070961402,-0.0023481234672089002,0.0039533164807149003,0.0235632340234939,0.029819989657247602,0.0154075770039528,-0.0023511483656882999,0.0029597685094480998,0.0206837094505288,0.026404274214818099,0.11136203625916161,-0.0015311591792538,0.0367590509867496,0.15521988063324291,0.2041166039269654,0.098909342892799096,-0.0108874405923697,0.026532461329576099,0.14596607340189011,0.185773092137476,0.057815903140331998,-0.019168326462935099,0.011315947029444801,0.1110871107492608,0.1477512744027385,0.074397349117682199,-0.0037371635248235001,0.025521574385307399,0.12507355077239651,0.16261427542799531,-0.1595734354768657,-0.2846790648838487,-0.228311166231424,-0.058187553745333097,-0.016317399824240401,-0.1479438399312949,-0.27365463716738297,-0.2116766829610775,-0.048057845459733899,0.0018456401819462
27,0.016877538009730599,-0.0026963690404266999,0.0032891514012123001,0.022484451190687298,0.0285231360852734,0.0143764951457209,-0.0029685115742372,0.0023000125411898999,0.019404139047614601,0.024589347964201199,0.1083697122220167,-0.0017285084651410001,0.032706945256810997,0.1510328989821938,0.19895546557161531,0.0954551511478922,-0.0114643329186965,0.0239572633559729,0.1402937230668963,0.1842013629032484,0.059406093103169098,-0.0168442192997846,0.0116711553306003,0.1093936194826412,0.14324755389372329,0.075041292369246407,-0.0039510995777976999,0.024682960798412101,0.1199508060564079,0.15939697144493101,-0.157431468074021,-0.28135912302935812,-0.2250586891576753,-0.053425776027255199,-0.013509373112176599,-0.14476925962205819,-0.27079504671731891,-0.20593284689291991,-0.044762769469240501,0.0043687612257935996
28,0.016532467146790301,-0.0021303776766378002,0.0033604553650528998,0.021881330235272001,0.0274795982478266,0.014187166640594899,-0.0027204813357228999,0.0021907640698078002,0.019322798347182101,0.024353021059537999,0.1045151037953799,-0.0047869180784367998,0.030122814202727201,0.14673708299552421,0.1910908494463473,0.0916015513316321,-0.0138851568072767,0.021551278725588801,0.13652336808077259,0.1778684758333029,0.060047034229265203,-0.015313020040506199,0.011943396342063199,0.1072979826964495,0.1377814898529246,0.074401826470018306,-0.0029295685468336001,0.0232856530313802,0.11641594786967981,0.15061680438031361,-0.155131780340587,-0.28002899963540567,-0.2201402094038713,-0.0516214126775782,-0.0109505304644012,-0.1413488689312431,-0.26866083313310302,-0.20350587156661529,-0.042339041722554802,0.0069688062070286001
29,0.0149959445874909,-0.0034143116870311999,0.0019291400135248,0.020199205552497101,0.0258504801168239,0.012492422116987,-0.0035842136724712,0.0006755020169391,0.0170577294508777,0.022552622937314502,0.1040513077937795,-0.0044161266812113003,0.0327882118714252,0.14562860062363631,0.18854840166013909,0.090692245049559805,-0.0110328938947276,0.022380113554972301,0.1354297532385163,0.1747378998461375,0.059271706340670499,-0.0150707075218927,0.0086055980083425999,0.1027251436423475,0.1358377240416058,0.0716249203222592,-0.0037947851544485002,0.019450201958867701,0.111940178921863,0.1439053753374388,-0.15185829382120061,-0.27643064820025948,-0.2150107253595912,-0.049641811093970097,-0.0057714085178197996,-0.1372360123771976,-0.26488390450656701,-0.19920498227940681,-0.039147173039705503,0.010352043044748901
30,0.013691961357371499,-0.0045777848913627003,0.0010224950139901001,0.0190924304219302,0.024620601530989699,0.0110756034254998,-0.0046998533863123002,-0.00027802259628579998,0.015735686410213501,0.0211098290252635,0.1013358944187365,-0.0037318629229300001,0.030310453855275098,0.1432933340574567,0.18510803993436639,0.088271135147541493,-0.011242522688495399,0.020977666156265298,0.1330840150808115,0.17452637746467131,0.059974528368750502,-0.0151278669514881,0.0094024959810356992,0.100554549749361,0.13329964292273341,0.070841618252002497,-0.0065853453018124,0.017347087810884902,0.1072481776673718,0.1391648690449907,-0.14738548808625379,-0.27237573381252411,-0.20864584351136259,-0.044510959302243303,-0.0011631129213427,-0.13213319854411579,-0.25915227507499528,-0.1923261823436376,-0.0351632994263157,0.015922219478852799
31,0.012795283715897001,-0.0048920656780585998,0.00020148783912100001,0.017682920340976401,0.023635121394916001,0.0099466807346315998,-0.0056452420019470996,-0.0013350438941421999,0.014612556280546,0.020360488582439999,0.097497041378034305,-0.0045303977936405997,0.0286807726503122,0.1391438959601185,0.17998798920161979,0.085338337575530498,-0.011199331493842399,0.019080892779451901,0.12986201014482349,0.16661185275522511,0.058691698117612802,-0.018383214804780199,0.0081739748593270996,0.096738868731077704,0.13038943161569649,0.068010298146249204,-0.0104706371775395,0.0146118252664283,0.10178787253849381,0.1343342400796276,-0.1424461343028473,-0.26988660794455482,-0.20219544562999339,-0.039727901802862897,0.0038241262284915002,-0.12645186852435689,-0.25217930683916379,-0.1867124898337654,-0.029471721717420799,0.0196148986859347
32,0.0110797198644736,-0.0062438336291062001,-0.0012836026464808001,0.0163042755969404,0.022149761887565601,0.0083515691387579995,-0.0070332624911319998,-0.0024529036784306998,0.0132874106749028,0.018713334695557901,0.094766897465749095,-0.0065049996626007998,0.027778085534154701,0.13669635172298689,0.1767439666425977,0.082469496871172596,-0.0132726466160155,0.016436645175687301,0.1258161701960834,0.16299783350800789,0.057582259781739302,-0.019572287770098999,0.0077038129232735002,0.094872757489097501,0.12539159096947461,0.065924177552536198,-0.0154791059498035,0.0125146311454179,0.0969566216953794,0.13298613808492249,-0.13739587827111549,-0.26319527594297398,-0.19458379376064519,-0.036518858032128197,0.0073967619500833002,-0.1208463608209719,-0.24646585764135581,-0.18071419221196111,-0.022449006645037101,0.0218847193069997
33,0.009173231086496,-0.0085048462372879999,-0.0031090661203587999,0.0139764943231818,0.020120364912873001,0.0066151351971485001,-0.0088676502709535004,-0.0040702957980567004,0.0111887312682208,0.016611199851380602,0.091248733976212901,-0.0091415348782176008,0.025387910826378,0.13257991332138541,0.17137410939797651,0.0790059013522217,-0.014678298059272401,0.0155562699954111,0.1219987088127767,0.1590938676763558,0.057256642907027103,-0.019557161560381099,0.0091079525094388998,0.090924862885711805,0.1249862141949519,0.064959894351931002,-0.0154357170680667,0.012114505330338201,0.094795066099962397,0.12871303861048461,-0.13226705852230561,-0.25851074537549812,-0.1891321247657872,-0.031681754830453199,0.0099155852306512995,-0.11523454543378001,-0.23946799936683941,-0.17254202578822669,-0.016989793655201799,0.024548173802948201
34,0.0074169542826885999,-0.0098211441569461006,-0.0045934081946375997,0.012312800943181899,0.018147372768637302,0.0048018896691152998,-0.010772004418140999,-0.0057195958381948001,0.0094991341737086007,0.0145746819223838,0.088422891771883103,-0.0094314302474301,0.024656055006392199,0.1275030509408755,0.1658520093636047,0.076078405595160895,-0.017685965999011899,0.0146082870393642,0.1191902907592699,0.1548756337810073,0.0554044609193323,-0.021503074650601701,0.0070994314991922004,0.087422192439533794,0.12094618714524991,0.062530263764737706,-0.0167546957532793,0.010440826369361699,0.092217825388120997,0.12560668323197349,-0.12668548685412931,-0.25413195856513188,-0.18228101048264411,-0.0273565371116395,0.014232438215979699,-0.1092611033841209,-0.2349246697756858,-0.1656131311376724,-0.0120557313255291,0.028580846341970799
35,0.0058858630140591001,-0.0111471787775292,-0.0059074231440247003,0.010681323513352299,0.015868043160943601,0.0033506305247497001,-0.012245217176988401,-0.0069652477276643003,0.0077673370003249996,0.0130202439798655,0.084687046009900305,-0.0106865995280335,0.021517955617525501,0.121589857021696,0.1599572709931939,0.0725943170087891,-0.018956509725651601,0.0121237991792028,0.114270740722929,0.14875750975338381,0.051355992057413299,-0.025668084145059802,0.0034704754741728002,0.081227083044208698,0.11397480489001879,0.057627199916963898,-0.017736826877455099,0.0057895787210323997,0.085886587191101996,0.1168132798831734,-0.1210026023115959,-0.2478652163099663,-0.1767052840439578,-0.022801943877642401,0.019957545687132001,-0.10334068868560189,-0.2263501083233308,-0.16046039467435469,-0.0071716161745160999,0.033189013198069502
36,0.0045582249890734,-0.0123813834433345,-0.0069821880809412002,0.0090762058202560007,0.015241140032733001,0.0020996166824526,-0.0131312428607739,-0.0078486643603869997,0.0064861615695120996,0.011947939780756801,0.081418366182094498,-0.0128045211169722,0.019486162094378302,0.1184893210352565,0.15667673230260029,0.069787915278149204,-0.0199439395709082,0.0090490072844372008,0.11097777340909611,0.14285748521128591,0.047148973246504799,-0.0255275121674483,-0.0010714316641852,0.076292723521861006,0.1077487231097204,0.052417514418794699,-0.0215823613426585,0.0013787923286540001,0.079886500582628403,0.1088418621293832,-0.11532324631712799,-0.2424305809919321,-0.1709366572150478,-0.019321800908191501,0.0224553082980215,-0.097403629022211793,-0.2168633730698496,-0.153414878147873,-0.0031018919220029001,0.035723735807407397
37,0.0027597985205938002,-0.013772046898768899,-0.0085240255799822005,0.0071889161622790999,0.013376744484715399,0.00045990006009070001,-0.0146333941085788,-0.0093543427642772993,0.0048409603528110001,0.0102529111152276,0.078912203094706299,-0.015662993736873899,0.016084968540306201,0.11532421583552201,0.15164628034182179,0.067196796264193698,-0.021678792981783501,0.0077626622850089002,0.10653912276187991,0.13893923433279129,0.043315642892065402,-0.0288651224442961,-0.0050695001909293004,0.071518788995802093,0.1002091744722147,0.047922723388627603,-0.0242189407312202,-0.0019262251095278999,0.074205505766062801,0.097922769588715,-0.1094683025547064,-0.2313941289496598,-0.1649204126616875,-0.013552174847291799,0.027182700837049101,-0.091368270590231906,-0.21032966784065599,-0.1469294521105366,0.00092916319420540002,0.0392380601941286
38,0.0012040837876774999,-0.015851685202065102,-0.0097166758535561001,0.0059725955104605998,0.011581853892216099,-0.00089285268826720004,-0.015867114192735701,-0.010617026994305501,0.0035832810615161002,0.0089043986787478002,0.076038221931435501,-0.015493741468407801,0.0141988479083237,0.1115936218577341,0.1473009684694746,0.064423432654389906,-0.021746128742106199,0.0054932242420323999,0.1030293832170041,0.13434460121984171,0.039843395529959101,-0.0308167872609891,-0.0078102301153759003,0.068090546330322493,0.0919821619435746,0.043835375909089799,-0.0286737276164537,-0.0054704469481315996,0.070225034296105202,0.091748764660566196,-0.1035933499220628,-0.22335611526795821,-0.15791383162927411,-0.0101234952676512,0.032277827857233599,-0.085466989311043198,-0.20262393244943611,-0.139400394614208,0.0055137864649121996,0.043834009118094999
39,-0.00031938396124859999,-0.016396533795845901,-0.0110742112570464,0.0041744921235585004,0.010027518036080801,-0.0023076943710541998,-0.0173486667595447,-0.0116847510349447,0.0020323034524283002,0.0073046684736934996,0.073347747738946395,-0.018113036523861498,0.0121065251133286,0.1078291670893859,0.14506412940939031,0.062137916373766401,-0.024982020201281201,0.0047538872087938,0.098592157339546904,0.12982773403948711,0.036570179553558201,-0.033826595806738399,-0.0099492173235457993,0.064068432305060805,0.088040346163477695,0.039655522514820699,-0.033862720564107197,-0.0089045967483494005,0.064875746702171999,0.085734491496834903,-0.097606486607475701,-0.214095096347165,-0.1509271758343271,-0.0071396379499618001,0.036132058116508103,-0.079529489660995198,-0.19555564840965209,-0.1312832530662538,0.0088930063017995994,0.046421127467630503
40,-0.0018767631906233,-0.017767550405316,-0.01227489431246,0.0028629574263011001,0.0083441497865827993,-0.0036831415357780999,-0.018530779569760802,-0.013010616588205799,0.0010045114346662,0.0060936595995456999,0.069898679786600096,-0.021110733795032598,0.0093082311498576993,0.1031948014872571,0.1403155690238499,0.059123642145102802,-0.0253678429192651,0.0017571993235401,0.094956502792108502,0.12693961376280399,0.034190850837507399,-0.034477428679054199,-0.012544352309083399,0.061746137009764598,0.084711314959319606,0.036524749468718601,-0.0369961706366356,-0.010775758149928099,0.061457775569166498,0.081814016826839503,-0.091713421619766602,-0.20477658015004191,-0.14483972964308769,-0.0019581039016679002,0.041284715342281203,-0.073743508497558993,-0.1849053306075856,-0.1249151599259931,0.0135586672579636,0.049708127369820901
41,-0.0032775978587779001,-0.0189716429272213,-0.013786213094873699,0.0016809064725488,0.0067234485871505,-0.0048518671675079998,-0.0195873073585923,-0.0140351239568008,0.00017241617827930001,0.0047532076007712996,0.0663547724030525,-0.024110412944607501,0.0058986572322915999,0.098130605314148994,0.1359977374529428,0.055970089397287898,-0.026454993310631999,-0.0005557774514652,0.091524262703634507,0.1237508489987965,0.031505761011697199,-0.034905633370385797,-0.0138415429917142,0.0585755047267838,0.079670376513562402,0.0332247472837435,-0.039542737620189103,-0.013105511633735601,0.058528051741631698,0.078352669982812095,-0.086078736809110504,-0.19593492749506941,-0.1370036804178883,0.0019687162068325,0.045432159773612299,-0.068250479013232099,-0.1753817054361263,-0.1175732156501267,0.015819963490426098,0.0537972576856433
42,-0.0046897017183251998,-0.020532848651814699,-0.0149740931713493,0.00027831467801009999,0.0055294430073472003,-0.0060198453141081998,-0.020503140344042201,-0.0150600094566918,-0.00087802610839999998,0.0036227509021667,0.063375732340700097,-0.025191774795416001,0.0024904443489351001,0.094770157303972202,0.13278193319718931,0.053180070681123598,-0.028124972788762401,-0.0029120498410395998,0.087064879101725196,0.1203407412518952,0.028520673710316101,-0.037640060735135102,-0.015544194174598401,0.0554745516178832,0.074717830944661806,0.0296798499434822,-0.040792788195625498,-0.0165967196890849,0.055184843186355401,0.074551177332437296,-0.080621590992407996,-0.1870448439406861,-0.12971206589952211,0.0073233773180045999,0.047800984102274402,-0.063020174246418106,-0.1677688770878476,-0.11228247733813961,0.020609552184315,0.057777591180465902
43,-0.0059826183497994996,-0.0217536471875183,-0.016067617421878701,-0.0006321844799762,0.0041459993901089001,-0.0071005298437965001,-0.021673034913496699,-0.0160674935542603,-0.0015859426321855,0.0025329362628684999,0.060045037604523899,-0.024770866279650701,-0.00037921386557489999,0.090314370205319502,0.1290573717727343,0.050273921077825703,-0.030450742210659801,-0.0053959355807433997,0.083241562831473007,0.1158273505462649,0.0260565825394279,-0.038608793386298801,-0.0179207492674451,0.052134523768051999,0.073433890343237995,0.0266201158693057,-0.042200245377301597,-0.018735330604313601,0.051310213433571797,0.071706736638817006,-0.075298968155613197,-0.1787041806318872,-0.12298678224823451,0.0102702887126121,0.0500598137240265,-0.0580122779414112,-0.16158699752930061,-0.1058526390781816,0.022931969065471999,0.060113168365324397
44,-0.0070870153255577001,-0.022910833768970601,-0.016819947773336601,-0.0013717067811721,0.0033694090856477999,-0.0080607638355804003,-0.022541556751089199,-0.016973918323650101,-0.0021714983355464999,0.0017218658492119999,0.056588669835563599,-0.027210961392689199,-0.0030229865519363001,0.084629791197217696,0.1233634183918744,0.047359679781968603,-0.0310169172816183,-0.0085828144407535997,0.079301197426575598,0.1117250292469944,0.023884332869157001,-0.039624189872355602,-0.0197413641103097,0.050335433732354801,0.070940216853422902,0.023861108989072399,-0.044001427010526797,-0.019539593374060801,0.0481683317233879,0.069119471518060305,-0.070084164075014194,-0.1715220985854308,-0.115099544805656,0.0139782337733085,0.0526476722795911,-0.053148622695500497,-0.1568650292728366,-0.1004871738507223,0.025584845251421,0.062446541556301902
45,-0.0081237646823758003,-0.0233614496418319,-0.017537853529341799,-0.0021837401271786001,0.0022481370598312999,-0.0088734866371494008,-0.023183842348610199,-0.0175666045224122,-0.0029057575158647998,0.0010869429463475999,0.053131489988199901,-0.0300185067078633,-0.0056631279772958003,0.080480971954554004,0.1188168649090105,0.044306937484674999,-0.032803108789376603,-0.011383840242496,0.075133611103041703,0.1079410128742411,0.021406231548781501,-0.0417652518397858,-0.020244991226273899,0.047215911986900297,0.068406752781594998,0.020807695320064101,-0.043908884282797302,-0.020143246542619699,0.0455284351012138,0.064886663419976995,-0.065024009882323805,-0.16612527389644241,-0.1090956865215966,0.0167930794450541,0.055136266322432501,-0.048462772911424798,-0.150334824259651,-0.094583979911323904,0.028561374343995999,0.064318989064200693
46,-0.0090570308980564007,-0.024711848026843002,-0.018274957363261801,-0.0029276731655932002,0.0017738147867918999,-0.0095719104381803005,-0.023880848566653599,-0.018209282428348399,-0.0033583293324017001,0.00056189642993959997,0.050023265989337901,-0.031873524837221903,-0.0078880070448669008,0.075406872679548903,0.11454150522999269,0.0416046798061366,-0.034448230974200703,-0.0132179258956855,0.071075486338465499,0.1037549665593248,0.019016795249694601,-0.041749105561377502,-0.021452078919303501,0.0450583536313248,0.066726598892862296,0.0177984474535412,-0.045421996494274898,-0.023340225334597502,0.0427391653155458,0.062316926084854701,-0.060167019750699699,-0.15917260630569499,-0.1035259384428774,0.020374110904744301,0.058859714562281597,-0.044036232015874199,-0.14475858372628031,-0.088835721808898899,0.032206092313057703,0.066305530888064998
47,-0.0099556324317126993,-0.025416725861722701,-0.019242359265896,-0.0035015005100684001,0.0011202795406724999,-0.0102852858527895,-0.024228521884935399,-0.0186502611646727,-0.0038427208942115,3.6237624539919047e-05,0.047125447088439298,-0.033589331415651603,-0.0099592227002782002,0.072489204898502399,0.1113658030493074,0.039169007258717997,-0.035996576176831503,-0.015483246497593301,0.067164769572968602,0.1003492429767212,0.017056383993789701,-0.042356376700489598,-0.022283545773729499,0.043093932821088601,0.065220289461132605,0.0152525607310499,-0.0455680459367147,-0.024473624293468201,0.039365735615026098,0.0594570880343177,-0.0554361192667411,-0.1518648937697657,-0.098288152905450801,0.023242042071558201,0.0609123687017461,-0.039810412045361503,-0.13963617620672,-0.082690306864520696,0.033963311626646897,0.065558948927919206
48,-0.0106856388894219,-0.026194592955123799,-0.019718589122596299,-0.0039129350238527004,0.00056359674393819997,-0.010830493648717699,-0.024464566251190902,-0.0190471341063424,-0.0040304995695294998,-0.00042300980593609999,0.043909152670408701,-0.034548614037083501,-0.013388064435238101,0.068940751808547807,0.10634202120119871,0.036494689315444098,-0.037600548694098901,-0.017685208804053301,0.063013685432371305,0.097755276319053994,0.015441702535547899,-0.043518225432536202,-0.022337212180425801,0.041297433220160502,0.063536643348042807,0.0130827407503594,-0.046644815542096499,-0.024918855824639801,0.037197730052745598,0.057579801982362698,-0.050876240375773103,-0.14607149093947799,-0.0913025602446038,0.026356445803888,0.061593088979895301,-0.035788309419825901,-0.13231245173597761,-0.077558431722057494,0.036395107103885597,0.066992519288104402

